Optimization Methods for One Dimensional Elastodynamics

We propose a new approach for solving systems of conservation laws that admit a variational formulation of the time-discretized form, and encompasses the p-system or the system of elastodynamics. The approach consists of using constrained gradient descent for solving an implicit scheme with variational formulation, while discontinuous Galerkin finite element methods is used for the spatial discretization. The resulting optimization scheme performs well, it has an advantage on how it handles oscillations near shocks, and a disadvantage in computational cost, which can be partly alleviated by using techniques on step selection from optimization methods.

==> figs/discont_cubic.txt <==
# N=160, xN=8.000000, tN=0.250000, rkcfl=0.035714, j=2, tn[k]=0.000716
# Discontinuous plot, mu = 1, lam = 0.25, npts = 10
x u3 v3 u3_sl v3_sl
0.00000000000000000e+00 2.00000008252932604e+00 1.99997988631704149e+00 1.99999999486098767e+00 1.99999999333020240e+00
5.55555555555555577e-03 2.00000008219846981e+00 2.00000224591012898e+00 1.99999999487159297e+00 1.99999999336844048e+00
1.11111111111111115e-02 2.00000004182328572e+00 2.00001118943849177e+00 1.99999999487954683e+00 1.99999999339711887e+00
1.66666666666666664e-02 1.99999998151052383e+00 2.00001054963229707e+00 1.99999999488484947e+00 1.99999999341623780e+00
2.22222222222222231e-02 1.99999992136693350e+00 2.00000415922171282e+00 1.99999999488750091e+00 1.99999999342579726e+00
2.77777777777777797e-02 1.99999988149926566e+00 1.99999585093690579e+00 1.99999999488750091e+00 1.99999999342579726e+00
3.33333333333333329e-02 1.99999988201426970e+00 1.99998945750804347e+00 1.99999999488484947e+00 1.99999999341623780e+00
3.88888888888888895e-02 1.99999994301869477e+00 1.99998881166529308e+00 1.99999999487954683e+00 1.99999999339711887e+00
4.44444444444444461e-02 2.00000008461929246e+00 1.99999774613882142e+00 1.99999999487159297e+00 1.99999999336844048e+00
5.00000000000000028e-02 2.00000032692281193e+00 2.00002009365879596e+00 1.99999999486098767e+00 1.99999999333020240e+00
5.00000000000000028e-02 nan nan nan nan
5.00000000000000028e-02 2.00000033822092016e+00 1.99997986593934929e+00 1.99999999247327342e+00 1.99999997653339534e+00
5.55555555555555594e-02 2.00000008466898116e+00 2.00000225402365173e+00 1.99999999247327342e+00 1.99999997653339534e+00
6.11111111111111160e-02 1.99999993839355605e+00 2.00001120536137567e+00 1.99999999247327342e+00 1.99999997653339534e+00
6.66666666666666657e-02 1.99999987740318619e+00 2.00001055947689421e+00 1.99999999247327342e+00 1.99999997653339534e+00
7.22222222222222293e-02 1.99999987970641313e+00 2.00000415589458003e+00 1.99999999247327342e+00 1.99999997653339534e+00
7.77777777777777790e-02 1.99999992331177756e+00 1.99999583413880622e+00 1.99999999247327342e+00 1.99999997653339534e+00
8.33333333333333426e-02 1.99999998622782194e+00 1.99998943373394544e+00 1.99999999247327342e+00 1.99999997653339534e+00
8.88888888888888923e-02 2.00000004646308716e+00 1.99998879420437103e+00 1.99999999247327342e+00 1.99999997653339534e+00
9.44444444444444420e-02 2.00000008202611435e+00 1.99999775507445587e+00 1.99999999247327342e+00 1.99999997653339534e+00
1.00000000000000006e-01 2.00000007092544507e+00 2.00002015586857240e+00 1.99999999247327342e+00 1.99999997653339534e+00
1.00000000000000006e-01 nan nan nan nan
1.00000000000000006e-01 2.00000004772378182e+00 1.99997992814912573e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.05555555555555555e-01 2.00000008191935041e+00 2.00000224565201457e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.11111111111111119e-01 2.00000005595495312e+00 2.00001117189137334e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.16666666666666669e-01 1.99999999569144893e+00 2.00001053244325755e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.22222222222222232e-01 1.99999992698969753e+00 2.00000415288372357e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.27777777777777796e-01 1.99999987571055793e+00 1.99999585878882802e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.33333333333333331e-01 1.99999986771488936e+00 1.99998947573462615e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.38888888888888895e-01 1.99999992886355105e+00 1.99998882929717436e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.44444444444444459e-01 2.00000008501740245e+00 1.99999774505252881e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.50000000000000022e-01 2.00000036203730192e+00 2.00002004857674498e+00 1.99999998691757863e+00 1.99999995064342695e+00
1.50000000000000022e-01 nan nan nan nan
1.50000000000000022e-01 2.00000039835661525e+00 1.99997982085729764e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.55555555555555586e-01 2.00000008519464290e+00 2.00000225473006177e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.61111111111111122e-01 1.99999991401535571e+00 2.00001122468464665e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.66666666666666685e-01 1.99999985290418247e+00 2.00001057812170835e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.72222222222222249e-01 1.99999986994655243e+00 2.00000416244190360e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.77777777777777812e-01 1.99999993322789416e+00 1.99999582504588824e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.83333333333333348e-01 2.00000001083363665e+00 1.99998941333431857e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.88888888888888912e-01 2.00000007084920828e+00 1.99998877470785108e+00 1.99999997633136273e+00 1.99999990651112558e+00
1.94444444444444475e-01 2.00000008136003915e+00 1.99999775656714163e+00 1.99999997633136273e+00 1.99999990651112558e+00
2.00000000000000011e-01 2.00000001045155740e+00 2.00002020631284694e+00 1.99999997633136273e+00 1.99999990651112558e+00
2.00000000000000011e-01 nan nan nan nan
2.00000000000000011e-01 1.99999995921020091e+00 1.99997997859340160e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.05555555555555575e-01 2.00000008109504046e+00 2.00000224451077591e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.11111111111111110e-01 2.00000009178895333e+00 2.00001114993859552e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.16666666666666674e-01 2.00000003173923835e+00 2.00001051150235964e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.22222222222222238e-01 1.99999994139319370e+00 2.00000414582756791e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.27777777777777801e-01 1.99999986119811868e+00 1.99999586953971931e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.33333333333333337e-01 1.99999983160131034e+00 1.99998949926431346e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.38888888888888901e-01 1.99999989305006776e+00 1.99998885162684936e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.44444444444444464e-01 2.00000008599168932e+00 1.99999774325282620e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.50000000000000000e-01 2.00000045087347411e+00 2.00001999076774339e+00 1.99999995720550849e+00 1.99999982918363095e+00
2.50000000000000000e-01 nan nan nan nan
2.50000000000000000e-01 2.00000051937409840e+00 1.99997976304829184e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.55555555555555536e-01 2.00000008635329163e+00 2.00000225616070093e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.61111111111111127e-01 1.99999986503757765e+00 2.00001124989611156e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.66666666666666663e-01 1.99999980358997598e+00 2.00001060199073999e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.72222222222222199e-01 1.99999985017350634e+00 2.00000417018080245e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.77777777777777790e-01 1.99999995295118738e+00 1.99999581220251388e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.83333333333333326e-01 2.00000006008603970e+00 1.99998938579209073e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.88888888888888862e-01 2.00000011974108194e+00 1.99998874868574883e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.94444444444444453e-01 2.00000008007933427e+00 1.99999775861970286e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.99999999999999989e-01 1.99999988926381578e+00 2.00002027333016974e+00 1.99999992304674290e+00 1.99999969215290685e+00
2.99999999999999989e-01 nan nan nan nan
2.99999999999999989e-01 1.99999980077088946e+00 1.99998004561072773e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.05555555555555525e-01 2.00000007964827375e+00 2.00000224329250997e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.11111111111111116e-01 2.00000015603941694e+00 2.00001112134207393e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.16666666666666652e-01 2.00000009646719024e+00 2.00001048445976615e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.22222222222222188e-01 1.99999996745446529e+00 2.00000413734592897e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.27777777777777779e-01 1.99999983552411331e+00 1.99999588470090806e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.33333333333333315e-01 1.99999976719900596e+00 1.99998953122504686e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.38888888888888906e-01 1.99999982900201445e+00 1.99998888161868971e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.44444444444444442e-01 2.00000008745601043e+00 1.99999774058218138e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.49999999999999978e-01 2.00000060908386601e+00 2.00001991281586555e+00 1.99999986185978562e+00 1.99999944684572117e+00
3.49999999999999978e-01 nan nan nan nan
3.49999999999999978e-01 2.00000072048877131e+00 1.99997968509642443e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.55555555555555514e-01 2.00000008790312434e+00 2.00000225616713934e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.61111111111111105e-01 1.99999978309929305e+00 2.00001128144076112e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.66666666666666641e-01 1.99999972109687718e+00 2.00001063220323072e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.72222222222222177e-01 1.99999981691547668e+00 2.00000417974048883e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.77777777777777768e-01 1.99999998557469083e+00 1.99999579533847704e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.83333333333333304e-01 2.00000014209411958e+00 1.99998935028313563e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.88888888888888840e-01 2.00000020149336288e+00 1.99998871586040616e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.94444444444444431e-01 2.00000007879201958e+00 1.99999776335622959e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.99999999999999967e-01 1.99999968900969050e+00 2.00002036405654682e+00 1.99999975152836118e+00 1.99999900415553977e+00
3.99999999999999967e-01 nan nan nan nan
3.99999999999999967e-01 1.99999955168071319e+00 1.99998013633705551e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.05555555555555503e-01 2.00000007823959836e+00 2.00000224535142790e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.11111111111111094e-01 2.00000025805065063e+00 2.00001108673754180e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.16666666666666630e-01 2.00000019884440094e+00 2.00001045007155920e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.22222222222222165e-01 2.00000000835138003e+00 2.00000412492964141e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.27777777777777757e-01 1.99999979430211838e+00 1.99999590088794998e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.33333333333333293e-01 1.99999966442714650e+00 1.99998956752264645e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.38888888888888884e-01 1.99999972645699575e+00 1.99998891440989235e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.44444444444444420e-01 2.00000008812219665e+00 1.99999773112584878e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.49999999999999956e-01 2.00000085715327902e+00 2.00001980724667794e+00 1.99999955214497049e+00 1.99999820430358088e+00
4.49999999999999956e-01 nan nan nan nan
4.49999999999999956e-01 2.00000102401994040e+00 1.99997957952734051e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.55555555555555491e-01 2.00000008944530672e+00 2.00000225411126564e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.61111111111111083e-01 1.99999965902796095e+00 2.00001132347907573e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.66666666666666619e-01 1.99999959730867460e+00 2.00001067599270499e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.72222222222222154e-01 1.99999976882821984e+00 2.00000420001408941e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.77777777777777746e-01 2.00000003812736749e+00 1.99999578390516342e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.83333333333333282e-01 2.00000026974688927e+00 1.99998931602786190e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.88888888888888817e-01 2.00000032822755625e+00 1.99998868474412017e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.94444444444444409e-01 2.00000007811014102e+00 1.99999777841587378e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.99999999999999944e-01 1.99999938393541332e+00 2.00002048540505717e+00 1.99999919458149567e+00 1.99999677285856015e+00
4.99999999999999944e-01 nan nan nan nan
4.99999999999999944e-01 1.99999918167908519e+00 1.99998025768548326e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.05555555555555536e-01 2.00000007418869385e+00 2.00000223698308544e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.11111111111111072e-01 2.00000040572885718e+00 2.00001102286130594e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.16666666666666607e-01 2.00000034555917106e+00 2.00001038398528364e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.22222222222222143e-01 2.00000006293923116e+00 2.00000408902015936e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.27777777777777679e-01 1.99999972712863339e+00 1.99999590663107463e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.33333333333333326e-01 1.99999950738697296e+00 1.99998960548316851e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.38888888888888862e-01 1.99999957297384556e+00 1.99998895424158141e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.44444444444444398e-01 2.00000009314884686e+00 1.99999772157145417e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.49999999999999933e-01 2.00000123717157274e+00 2.00001967613792608e+00 1.99999856544230470e+00 1.99999426455437979e+00
5.49999999999999933e-01 nan nan nan nan
5.49999999999999933e-01 2.00000148485243123e+00 1.99997944841833619e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.55555555555555469e-01 2.00000010229311398e+00 2.00000229511653860e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.61111111111111005e-01 1.99999948520398840e+00 2.00001143310155749e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.66666666666666652e-01 1.99999942288174348e+00 2.00001077960447837e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.72222222222222188e-01 1.99999970462306953e+00 2.00000425185638653e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.77777777777777724e-01 2.00000011972465597e+00 1.99999576708836746e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.83333333333333259e-01 2.00000045748319311e+00 1.99998924253150667e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.88888888888888795e-01 2.00000050719537059e+00 1.99998859541688989e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.94444444444444331e-01 2.00000005815787807e+00 1.99999774297560218e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.99999999999999978e-01 1.99999889966740563e+00 2.00002060243872926e+00 1.99999749054409781e+00 1.99999000418662476e+00
5.99999999999999978e-01 nan nan nan nan
5.99999999999999978e-01 1.99999859487386478e+00 1.99998037472035528e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.05555555555555514e-01 2.00000004461131331e+00 2.00000214587023928e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.11111111111111049e-01 2.00000061369162729e+00 2.00001086480657397e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.16666666666666696e-01 2.00000056293405137e+00 2.00001025989242942e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.22222222222222232e-01 2.00000015315782997e+00 2.00000405949087146e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.27777777777777768e-01 1.99999964518220885e+00 1.99999599196496880e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.33333333333333304e-01 1.99999929982643265e+00 1.99998978567778951e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.38888888888888840e-01 1.99999937790974669e+00 1.99998916899240120e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.44444444444444375e-01 2.00000014025139539e+00 1.99999787027187192e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.50000000000000022e-01 2.00000184767062406e+00 2.00001961787926907e+00 1.99999572126347247e+00 1.99998304196163001e+00
6.50000000000000022e-01 nan nan nan nan
6.50000000000000022e-01 2.00000220625532865e+00 1.99997939015719206e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.55555555555555558e-01 2.00000014237509616e+00 2.00000238304862687e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.61111111111111094e-01 1.99999922293002586e+00 2.00001153208862270e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.66666666666666741e-01 1.99999913111025673e+00 2.00001079735661058e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.72222222222222276e-01 1.99999955010592734e+00 2.00000413893202333e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.77777777777777812e-01 2.00000016310717577e+00 1.99999551689429200e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.83333333333333348e-01 2.00000065330414056e+00 1.99998889132284807e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.88888888888888884e-01 2.00000070388696072e+00 1.99998822229712414e+00 1.99999292955093022e+00 1.99997214246636279e+00
6.94444444444444420e-01 1.99999999804577389e+00 1.99999746989655103e+00 1.99999292955093022e+00 1.99997214246636279e+00
7.00000000000000067e-01 1.99999821897071928e+00 2.00002059420056133e+00 1.99999292955093022e+00 1.99997214246636279e+00
7.00000000000000067e-01 nan nan nan nan
7.00000000000000067e-01 1.99999786031482296e+00 1.99998036648396416e+00 1.99998830456343635e+00 1.99995435859752746e+00
7.05555555555555602e-01 2.00000005365917710e+00 2.00000231330107336e+00 1.99998856355809873e+00 1.99995529241210956e+00
7.11111111111111138e-01 2.00000096544181938e+00 2.00001116886093699e+00 1.99998876145545301e+00 1.99995600593814649e+00
7.16666666666666785e-01 2.00000096332389266e+00 2.00001065782941012e+00 1.99998889511713362e+00 1.99995648786014968e+00
7.22222222222222321e-01 2.00000041496654424e+00 2.00000450487234671e+00 1.99998896140477544e+00 1.99995672686262926e+00
7.27777777777777857e-01 1.99999968803091854e+00 1.99999643465560184e+00 1.99998895718001268e+00 1.99995671163009581e+00
7.33333333333333393e-01 1.99999915017816043e+00 1.99999017184503014e+00 1.99998887930448066e+00 1.99995643084706076e+00
7.38888888888888928e-01 1.99999916906941588e+00 1.99998944110648602e+00 1.99998872463981359e+00 1.99995587319803381e+00
7.44444444444444464e-01 2.00000011236582909e+00 1.99999796710582456e+00 1.99998849004764634e+00 1.99995502736752639e+00
7.50000000000000111e-01 2.00000234772854624e+00 2.00001947450889972e+00 1.99998817238961335e+00 1.99995388204004865e+00
7.50000000000000111e-01 nan nan nan nan
7.50000000000000111e-01 2.00000258167270939e+00 1.99997924679340167e+00 1.99998292796826149e+00 1.99993365575591864e+00
7.55555555555555647e-01 1.99999993492263961e+00 2.00000145887115943e+00 1.99998288645267897e+00 1.99993350607034381e+00
7.61111111111111183e-01 1.99999876003949795e+00 2.00001032272448676e+00 1.99998285071680337e+00 1.99993337722366138e+00
7.66666666666666829e-01 1.99999865954144029e+00 2.00000968395367185e+00 1.99998281638858733e+00 1.99993325345233353e+00
7.72222222222222365e-01 1.99999923594662454e+00 2.00000338815900225e+00 1.99998277909598299e+00 1.99993311899282222e+00
7.77777777777777901e-01 2.00000009177320726e+00 1.99999528094076662e+00 1.99998273446694252e+00 1.99993295808158900e+00
7.83333333333333437e-01 2.00000082953934477e+00 1.99998920789925272e+00 1.99998267812941877e+00 1.99993275495509670e+00
7.88888888888888973e-01 2.00000105176319476e+00 1.99998901463474876e+00 1.99998260571136388e+00 1.99993249384980687e+00
7.94444444444444509e-01 2.00000036096291378e+00 1.99999854674754274e+00 1.99998251284073048e+00 1.99993215900218146e+00
8.00000000000000155e-01 1.99999835965665840e+00 2.00002164983792241e+00 1.99998239514547027e+00 1.99993173464868268e+00
8.00000000000000155e-01 nan nan nan nan
8.00000000000000155e-01 1.99999834166470714e+00 1.99998142209256802e+00 1.99997578708766599e+00 1.99990421087682613e+00
8.05555555555555691e-01 2.00000063313402165e+00 2.00000434954759410e+00 1.99997498089885850e+00 1.99990147226296400e+00
8.11111111111111227e-01 2.00000147042565191e+00 2.00001319919501652e+00 1.99997419926879205e+00 1.99989878016845846e+00
8.16666666666666874e-01 2.00000126828563918e+00 2.00001196460842268e+00 1.99997334705487728e+00 1.99989579155551223e+00
8.22222222222222410e-01 2.00000044146002276e+00 2.00000463936139772e+00 1.99997232911452594e+00 1.99989216338633047e+00
8.27777777777777946e-01 1.99999940469484505e+00 1.99999521702752903e+00 1.99997105030514755e+00 1.99988755262311613e+00
8.33333333333333481e-01 1.99999857273614623e+00 1.99998769118040176e+00 1.99996941548415408e+00 1.99988161622807370e+00
8.38888888888889017e-01 1.99999836032996803e+00 1.99998605539360264e+00 1.99996732950895506e+00 1.99987401116340702e+00
8.44444444444444553e-01 1.99999918222235040e+00 1.99999430324071814e+00 1.99996469723696224e+00 1.99986439439131991e+00
8.50000000000000200e-01 2.00000145315933464e+00 2.00001642829533388e+00 1.99996142352558581e+00 1.99985242287401643e+00
8.50000000000000200e-01 nan nan nan nan
8.50000000000000200e-01 2.00000158541128314e+00 1.99997620063352644e+00 1.99995138824084839e+00 1.99981761487321119e+00
8.55555555555555736e-01 1.99999923707013383e+00 1.99999979800074756e+00 1.99995166028768212e+00 1.99981863634237400e+00
8.61111111111111271e-01 1.99999862303952392e+00 2.00001043967915981e+00 1.99994889459170744e+00 1.99980869521550897e+00
8.66666666666666918e-01 1.99999921702087846e+00 2.00001176435576111e+00 1.99994275971193658e+00 1.99978659649739288e+00
8.72222222222222454e-01 2.00000049271562252e+00 2.00000741071754806e+00 1.99993292420738089e+00 1.99975114519280317e+00
8.77777777777777990e-01 2.00000192382518227e+00 2.00000101745151859e+00 1.99991905663705150e+00 1.99970114630651685e+00
8.83333333333333526e-01 2.00000298405098142e+00 1.99999622324466975e+00 1.99990082555996040e+00 1.99963540484331159e+00
8.88888888888889062e-01 2.00000314709444549e+00 1.99999666678399923e+00 1.99987789953511874e+00 1.99955272580796439e+00
8.94444444444444597e-01 2.00000188665700041e+00 2.00000598675650521e+00 1.99984994712153785e+00 1.99945191420525226e+00
9.00000000000000244e-01 1.99999867644007101e+00 2.00002782184918404e+00 1.99981663687822953e+00 1.99933177503995241e+00
9.00000000000000244e-01 nan nan nan nan
9.00000000000000244e-01 1.99999707419515693e+00 1.99998759405750670e+00 1.99980958753551818e+00 1.99930064372229555e+00
9.05555555555555780e-01 1.99999989009477908e+00 1.99999968789375004e+00 1.99976486193188130e+00 1.99913940818419444e+00
9.11111111111111316e-01 2.00000041521890637e+00 2.00000308680871797e+00 1.99970758511825220e+00 1.99893292560787894e+00
9.16666666666666963e-01 1.99999907965670243e+00 1.99999919801296122e+00 1.99963508545958546e+00 1.99867156476472085e+00
9.22222222222222499e-01 1.99999631349733131e+00 1.99998942871702989e+00 1.99954469132083568e+00 1.99834569442609244e+00
9.27777777777778034e-01 1.99999254682995597e+00 1.99997518613147407e+00 1.99943373106695721e+00 1.99794568336336531e+00
9.33333333333333570e-01 1.99998820974374070e+00 1.99995787746684361e+00 1.99929953306290487e+00 1.99746190034791105e+00
9.38888888888889106e-01 1.99998373232784865e+00 1.99993890993368950e+00 1.99913942567363345e+00 1.99688471415110169e+00
9.44444444444444642e-01 1.99997954467144323e+00 1.99991969074256115e+00 1.99895073726409667e+00 1.99620449354430862e+00
9.50000000000000289e-01 1.99997607686368850e+00 1.99990162710400909e+00 1.99873079619924998e+00 1.99541160729890454e+00
9.50000000000000289e-01 nan nan nan nan
9.50000000000000289e-01 1.99997738104179956e+00 1.99986140104070653e+00 1.99872068463946873e+00 1.99537882066311889e+00
9.55555555555555824e-01 1.99994602053792447e+00 1.99980836958371833e+00 1.99844340377771545e+00 1.99437998459406640e+00
9.61111111111111360e-01 1.99991409403701192e+00 1.99971747459330307e+00 1.99810963320047175e+00 1.99317765822638382e+00
9.66666666666667007e-01 1.99987044080285248e+00 1.99955880850982615e+00 1.99770748012568178e+00 1.99172900073938397e+00
9.72222222222222543e-01 1.99980390009923714e+00 1.99930246377365251e+00 1.99722505177129017e+00 1.98999117131237879e+00
9.77777777777778079e-01 1.99970331118995692e+00 1.99891853282514731e+00 1.99665045535524133e+00 1.98792132912468134e+00
9.83333333333333615e-01 1.99955751333880238e+00 1.99837710810467506e+00 1.99597179809547964e+00 1.98547663335560376e+00
9.88888888888889150e-01 1.99935534580956409e+00 1.99764828205260092e+00 1.99517718720994996e+00 1.98261424318445867e+00
9.94444444444444686e-01 1.99908564786603304e+00 1.99670214710929006e+00 1.99425472991659647e+00 1.97929131779055845e+00
1.00000000000000022e+00 1.99873725877199981e+00 1.99550879571510742e+00 1.99319253343336333e+00 1.97546501635321547e+00
1.00000000000000022e+00 nan nan nan nan
1.00000000000000022e+00 1.99869762315067456e+00 1.99546863452810208e+00 1.99315564948317370e+00 1.97537409789473051e+00
1.00555555555555576e+00 1.99825056951731006e+00 1.99369910990364829e+00 1.99199777685719925e+00 1.97122566765722018e+00
1.01111111111111129e+00 1.99764238457184162e+00 1.99144143595299061e+00 1.99058967097215844e+00 1.96617886452496826e+00
1.01666666666666683e+00 1.99683936486244806e+00 1.98854924220116680e+00 1.98891652245676998e+00 1.96018052075441673e+00
1.02222222222222237e+00 1.99580780693730842e+00 1.98487615817321528e+00 1.98696352193975145e+00 1.95317746860200736e+00
1.02777777777777790e+00 1.99451400734460083e+00 1.98027581339417402e+00 1.98471586004982137e+00 1.94511654032418213e+00
1.03333333333333366e+00 1.99292426263250433e+00 1.97460183738908124e+00 1.98215872741569799e+00 1.93594456817738303e+00
1.03888888888888919e+00 1.99100486934919796e+00 1.96770785968297579e+00 1.97927731466609980e+00 1.92560838441805160e+00
1.04444444444444473e+00 1.98872212404285986e+00 1.95944750980089477e+00 1.97605681242974396e+00 1.91405482130263049e+00
1.05000000000000027e+00 1.98604232326166885e+00 1.94967441726787749e+00 1.97248241133534963e+00 1.90123071108756081e+00
1.05000000000000027e+00 nan nan nan nan
1.05000000000000027e+00 1.98606274542803063e+00 1.94963491681994538e+00 1.97237484652810791e+00 1.90113211174500196e+00
1.05555555555555580e+00 1.98283982413594329e+00 1.93838295988721310e+00 1.96828630138445471e+00 1.88667893505892326e+00
1.06111111111111134e+00 1.97916590150373883e+00 1.92536425661761657e+00 1.96382687766811626e+00 1.87090997809353454e+00
1.06666666666666687e+00 1.97502956517720007e+00 1.91059970069612772e+00 1.95899552807876365e+00 1.85382896002747133e+00
1.07222222222222241e+00 1.97041940280211136e+00 1.89411018580772006e+00 1.95379120531606709e+00 1.83543960003936801e+00
1.07777777777777795e+00 1.96532400202425617e+00 1.87591660563736640e+00 1.94821286207969679e+00 1.81574561730785966e+00
1.08333333333333370e+00 1.95973195048941817e+00 1.85603985387003956e+00 1.94225945106932407e+00 1.79475073101158067e+00
1.08888888888888924e+00 1.95363183584338129e+00 1.83450082419071259e+00 1.93592992498461913e+00 1.77245866032916632e+00
1.09444444444444478e+00 1.94701224573192899e+00 1.81132041028435786e+00 1.92922323652525218e+00 1.74887312443925080e+00
1.10000000000000031e+00 1.93986176780084496e+00 1.78651950583594843e+00 1.92213833839089432e+00 1.72399784252046939e+00
1.10000000000000031e+00 nan nan nan nan
1.10000000000000031e+00 1.93994028125901918e+00 1.78648233080418795e+00 1.92217619254607008e+00 1.72398558332634200e+00
1.10555555555555585e+00 1.93253391925840456e+00 1.76057267352010105e+00 1.91474560498945490e+00 1.69834698688692343e+00
1.11111111111111138e+00 1.92470363552188339e+00 1.73328877682302673e+00 1.90708392284283956e+00 1.67201149598038201e+00
1.11666666666666692e+00 1.91648426666039318e+00 1.70476075993433995e+00 1.89921489581591452e+00 1.64506151300607462e+00
1.12222222222222245e+00 1.90791064928487075e+00 1.67511874207541478e+00 1.89116227361836975e+00 1.61757944036335854e+00
1.12777777777777799e+00 1.89901762000625385e+00 1.64449284246762639e+00 1.88294980595989614e+00 1.58964768045159066e+00
1.13333333333333375e+00 1.88984001543547975e+00 1.61301318033234975e+00 1.87460124255018412e+00 1.56134863567012783e+00
1.13888888888888928e+00 1.88041267218348573e+00 1.58080987489095959e+00 1.86614033309892369e+00 1.53276470841832735e+00
1.14444444444444482e+00 1.87077042686120909e+00 1.54801304536483042e+00 1.85759082731580571e+00 1.50397830109554609e+00
1.15000000000000036e+00 1.86094811607958732e+00 1.51475281097533720e+00 1.84897647491052020e+00 1.47507181610114091e+00
1.15000000000000036e+00 nan nan nan nan
1.15000000000000036e+00 1.86089374590654710e+00 1.51471940145671136e+00 1.84863536224434721e+00 1.47518806317508688e+00
1.15555555555555589e+00 1.85084091560236197e+00 1.48079795112406365e+00 1.83995035556064335e+00 1.44589157842019267e+00
1.16111111111111143e+00 1.84062104844066732e+00 1.44653834966528683e+00 1.83123844995492213e+00 1.41657064899859142e+00
1.16666666666666696e+00 1.83025557747062328e+00 1.41200445744693970e+00 1.82250310873560961e+00 1.38723688846151672e+00
1.17222222222222250e+00 1.81976593574139023e+00 1.37726013483558174e+00 1.81374779521113139e+00 1.35790191036020169e+00
1.17777777777777803e+00 1.80917355630212762e+00 1.34236924219777198e+00 1.80497597268991283e+00 1.32857732824588015e+00
1.18333333333333379e+00 1.79849987220199625e+00 1.30739563990006968e+00 1.79619110448038022e+00 1.29927475566978567e+00
1.18888888888888933e+00 1.78776631649015605e+00 1.27240318830903387e+00 1.78739665389095892e+00 1.27000580618315162e+00
1.19444444444444486e+00 1.77699432221576692e+00 1.23745574779122403e+00 1.77859608423007454e+00 1.24078209333721112e+00
1.20000000000000040e+00 1.76620532242798900e+00 1.20261717871319895e+00 1.76979285880615311e+00 1.21161523068319821e+00
1.20000000000000040e+00 nan nan nan nan
1.20000000000000040e+00 1.76620207675555796e+00 1.20258791027573664e+00 1.76932053975542325e+00 1.21212314911835839e+00
1.20555555555555594e+00 1.75538059503992616e+00 1.16791951854986942e+00 1.76034679479075473e+00 1.18376569569308820e+00
1.21111111111111147e+00 1.74457547240575517e+00 1.13346849518631787e+00 1.75136995806096607e+00 1.15540408394550864e+00
1.21666666666666701e+00 1.73380824493637986e+00 1.09930645267543614e+00 1.74239558503816871e+00 1.12705622093022351e+00
1.22222222222222254e+00 1.72310044871513335e+00 1.06550500350757882e+00 1.73342923119447501e+00 1.09874001370183660e+00
1.22777777777777808e+00 1.71247361982534918e+00 1.03213576017309960e+00 1.72447645200199751e+00 1.07047336931495196e+00
1.23333333333333384e+00 1.70194929435036135e+00 9.99270335162352641e-01 1.71554280293284811e+00 1.04227419482417316e+00
1.23888888888888937e+00 1.69154900837350342e+00 9.66980340965692298e-01 1.70663383945913871e+00 1.01416039728410379e+00
1.24444444444444491e+00 1.68129429797810892e+00 9.35337390073472608e-01 1.69775511705298188e+00 9.86149883749347977e-01
1.25000000000000044e+00 1.67120669924751186e+00 9.04413094976047716e-01 1.68891219118648972e+00 9.58260561274509315e-01
1.25000000000000044e+00 nan nan nan nan
1.25000000000000044e+00 1.67126119502162718e+00 9.04387594275379958e-01 1.68858049408250643e+00 9.59731431711698169e-01
1.25555555555555598e+00 1.66142037740535131e+00 8.74510215483173536e-01 1.67988471589327770e+00 9.33019643801155429e-01
1.26111111111111152e+00 1.65186439831764131e+00 8.45559653483874629e-01 1.67131621950309195e+00 9.06701631027380883e-01
1.26666666666666705e+00 1.64264194510525185e+00 8.17693580910038076e-01 1.66291168673714362e+00 8.80890876942944323e-01
1.27222222222222259e+00 1.63380170511493739e+00 7.91069670394218494e-01 1.65470779942062762e+00 8.55700865100415431e-01
1.27777777777777812e+00 1.62539236569345280e+00 7.65845594568970500e-01 1.64674123937873773e+00 8.31245079052363778e-01
1.28333333333333388e+00 1.61746261418755233e+00 7.42179026066848824e-01 1.63904868843666907e+00 8.07637002351359601e-01
1.28888888888888942e+00 1.61006113794399086e+00 7.20227637520408304e-01 1.63166682841961586e+00 7.84990118549972249e-01
1.29444444444444495e+00 1.60323662430952329e+00 7.00149101562203335e-01 1.62463234115277300e+00 7.63417911200771848e-01
1.30000000000000049e+00 1.59703776063090341e+00 6.82101090824788758e-01 1.61798190846133449e+00 7.43033863856327748e-01
1.30000000000000049e+00 nan nan nan nan
1.30000000000000049e+00 1.59695948149620781e+00 6.82078279374100038e-01 1.61761324905204762e+00 7.44458519314792233e-01
1.30555555555555602e+00 1.59155166045340479e+00 6.65752186196040707e-01 1.61166737968040041e+00 7.26711944131275045e-01
1.31111111111111156e+00 1.58680628400298440e+00 6.51673409825112460e-01 1.60614967404868936e+00 7.10243304860352920e-01
1.31666666666666710e+00 1.58270711329101910e+00 6.39705456384936477e-01 1.60106013215691378e+00 6.95052601502026191e-01
1.32222222222222263e+00 1.57923790946358267e+00 6.29711831999134275e-01 1.59639875400507436e+00 6.81139834056294524e-01
1.32777777777777817e+00 1.57638243366674802e+00 6.21556042791327035e-01 1.59216553959317086e+00 6.68505002523158143e-01
1.33333333333333393e+00 1.57412444704658827e+00 6.15101594885135938e-01 1.58836048892120285e+00 6.57148106902617046e-01
1.33888888888888946e+00 1.57244771074917633e+00 6.10211994404182168e-01 1.58498360198917099e+00 6.47069147194671013e-01
1.34444444444444500e+00 1.57133598592058554e+00 6.06750747472087459e-01 1.58203487879707505e+00 6.38268123399320375e-01
1.35000000000000053e+00 1.57077303370688881e+00 6.04581360212472552e-01 1.57951431934491482e+00 6.30745035516564800e-01
1.35000000000000053e+00 nan nan nan nan
1.35000000000000053e+00 1.57067239582859952e+00 6.04559458866591792e-01 1.57953501588151268e+00 6.31137246705561372e-01
1.35555555555555607e+00 1.57001149157455377e+00 6.02976699042520714e-01 1.57748161448600843e+00 6.25139499908805685e-01
1.36111111111111160e+00 1.56962363315427367e+00 6.01979524044494729e-01 1.57573126294913690e+00 6.20026926523761124e-01
1.36666666666666714e+00 1.56944370468114114e+00 6.01441916962949352e-01 1.57425929846251944e+00 6.15727489353864343e-01
1.37222222222222268e+00 1.56940659026853857e+00 6.01237860888319764e-01 1.57304105821777718e+00 6.12169151202551554e-01
1.37777777777777821e+00 1.56944717402984879e+00 6.01241338911041590e-01 1.57205187940653168e+00 6.09279874873259075e-01
1.38333333333333397e+00 1.56950034007845352e+00 6.01326334121550121e-01 1.57126709922040431e+00 6.06987623169423451e-01
1.38888888888888951e+00 1.56950097252773557e+00 6.01366829610281206e-01 1.57066205485101662e+00 6.05220358894481003e-01
1.39444444444444504e+00 1.56938395549107690e+00 6.01236808467669803e-01 1.57021208348998931e+00 6.03906044851867940e-01
1.40000000000000058e+00 1.56908417308186032e+00 6.00810253784151649e-01 1.56989252232894461e+00 6.02972643845020695e-01
1.40000000000000058e+00 nan nan nan nan
1.40000000000000058e+00 1.56927773087682199e+00 6.00788392808788818e-01 1.56966889095065243e+00 6.02497602334775673e-01
1.40555555555555611e+00 1.56930401691197940e+00 6.00957004257869576e-01 1.56931608403657274e+00 6.01474856465280761e-01
1.41111111111111165e+00 1.56930274529324176e+00 6.01000339664898631e-01 1.56902351387824024e+00 6.00626729886603927e-01
1.41666666666666718e+00 1.56928450394918051e+00 6.00959044842384715e-01 1.56878369833574594e+00 5.99931532752594920e-01
1.42222222222222272e+00 1.56925988080836620e+00 6.00873765602836007e-01 1.56858915526918063e+00 5.99367575217103821e-01
1.42777777777777826e+00 1.56923946379937029e+00 6.00785147758760463e-01 1.56843240253863514e+00 5.98913167433980376e-01
1.43333333333333401e+00 1.56923384085076356e+00 6.00733837122666925e-01 1.56830595800420003e+00 5.98546619557074777e-01
1.43888888888888955e+00 1.56925359989111657e+00 6.00760479507063128e-01 1.56820233952596655e+00 5.98246241740236773e-01
1.44444444444444509e+00 1.56930932884900076e+00 6.00905720724457693e-01 1.56811406496402550e+00 5.97990344137316221e-01
1.45000000000000062e+00 1.56941161565298670e+00 6.01210206587358909e-01 1.56803365217846746e+00 5.97757236902163314e-01
1.45000000000000062e+00 nan nan nan nan
1.45000000000000062e+00 1.56931632533782683e+00 6.01188344960154275e-01 1.56803898339730052e+00 5.97479270604747592e-01
1.45555555555555616e+00 1.56940954280453249e+00 6.01238259920132245e-01 1.56800312662469965e+00 5.97308759972334347e-01
1.46111111111111169e+00 1.56947951242760730e+00 6.01342236692642307e-01 1.56797466142155950e+00 5.97159644796444566e-01
1.46666666666666723e+00 1.56952735873318261e+00 6.01472245437038811e-01 1.56795308823943702e+00 5.97030479096352429e-01
1.47222222222222276e+00 1.56955420624738862e+00 6.01600256312676218e-01 1.56793790752989093e+00 5.96919816891332111e-01
1.47777777777777830e+00 1.56956117949635754e+00 6.01698239478908214e-01 1.56792861974447861e+00 5.96826212200657569e-01
1.48333333333333406e+00 1.56954940300621981e+00 6.01738165095089150e-01 1.56792472533475835e+00 5.96748219043603201e-01
1.48888888888888959e+00 1.56952000130310720e+00 6.01692003320573154e-01 1.56792572475228842e+00 5.96684391439442963e-01
1.49444444444444513e+00 1.56947409891315037e+00 6.01531724314714467e-01 1.56793111844862620e+00 5.96633283407451254e-01
1.50000000000000067e+00 1.56941282036248064e+00 6.01229298236867216e-01 1.56794040687532998e+00 5.96593448966902029e-01
1.50000000000000067e+00 nan nan nan nan
1.50000000000000067e+00 1.56943158498592084e+00 6.01207435566042059e-01 1.56791919428181159e+00 5.96541263500402041e-01
1.50555555555555620e+00 1.56929019130859571e+00 6.00957372183678062e-01 1.56792299848408745e+00 5.96545457984236083e-01
1.51111111111111174e+00 1.56919837111817051e+00 6.00760071550618169e-01 1.56792986835057135e+00 5.96560433892722730e-01
1.51666666666666727e+00 1.56914787950241252e+00 6.00616564667765140e-01 1.56793980388126331e+00 5.96586191225862428e-01
1.52222222222222281e+00 1.56913047154908925e+00 6.00527882536021518e-01 1.56795280507616330e+00 5.96622729983654954e-01
1.52777777777777835e+00 1.56913790234596795e+00 6.00495056156289508e-01 1.56796887193527135e+00 5.96670050166100308e-01
1.53333333333333410e+00 1.56916192698081569e+00 6.00519116529472208e-01 1.56798800445858744e+00 5.96728151773198490e-01
1.53888888888888964e+00 1.56919430054139974e+00 6.00601094656471601e-01 1.56801020264611157e+00 5.96797034804949500e-01
1.54444444444444517e+00 1.56922677811548761e+00 6.00742021538190674e-01 1.56803546649784376e+00 5.96876699261353338e-01
1.55000000000000071e+00 1.56925111479084611e+00 6.00942928175531743e-01 1.56806379601378398e+00 5.96967145142410005e-01
1.55000000000000071e+00 nan nan nan nan
1.55000000000000071e+00 1.56923500906985902e+00 6.00921068744233788e-01 1.56806613368167547e+00 5.96957349438413831e-01
1.55555555555555625e+00 1.56934906615055292e+00 6.01059779649871229e-01 1.56811277870029153e+00 5.97113923651365175e-01
1.56111111111111178e+00 1.56943934589193335e+00 6.01247810902681978e-01 1.56815942371890737e+00 5.97270497864316519e-01
1.56666666666666732e+00 1.56950922699214535e+00 6.01461655401125173e-01 1.56820606873752344e+00 5.97427072077267862e-01
1.57222222222222285e+00 1.56956208814933396e+00 6.01677806043659280e-01 1.56825271375613950e+00 5.97583646290219206e-01
1.57777777777777839e+00 1.56960130806164377e+00 6.01872755728743658e-01 1.56829935877475557e+00 5.97740220503170439e-01
1.58333333333333415e+00 1.56963026542722051e+00 6.02022997354836775e-01 1.56834600379337163e+00 5.97896794716121782e-01
1.58888888888888968e+00 1.56965233894420875e+00 6.02105023820397989e-01 1.56839264881198770e+00 5.98053368929073126e-01
1.59444444444444522e+00 1.56967090731075309e+00 6.02095328023885767e-01 1.56843929383060354e+00 5.98209943142024470e-01
1.60000000000000075e+00 1.56968934922499903e+00 6.01970402863759246e-01 1.56848593884921961e+00 5.98366517354975813e-01
1.60000000000000075e+00 nan nan nan nan
1.60000000000000075e+00 1.56966008955993308e+00 6.01948532304754647e-01 1.56849344503653709e+00 5.98382720813100177e-01
1.60555555555555629e+00 1.56950729689897783e+00 6.01597234055712415e-01 1.56853971813201665e+00 5.98537708412603342e-01
1.61111111111111183e+00 1.56937117415626881e+00 6.01257734033816105e-01 1.56858623147793552e+00 5.98692371652404631e-01
1.61666666666666736e+00 1.56925559441284745e+00 6.00947912552579178e-01 1.56863292172042734e+00 5.98846527129037187e-01
1.62222222222222290e+00 1.56916443074975520e+00 6.00685649925515097e-01 1.56867972550562684e+00 5.98999991439032931e-01
1.62777777777777843e+00 1.56910155624803371e+00 6.00488826466137660e-01 1.56872657947966876e+00 5.99152581178924892e-01
1.63333333333333419e+00 1.56907084398872421e+00 6.00375322487959995e-01 1.56877342028868738e+00 5.99304112945245104e-01
1.63888888888888973e+00 1.56907616705286834e+00 6.00363018304495899e-01 1.56882018457881700e+00 5.99454403334526376e-01
1.64444444444444526e+00 1.56912139852150800e+00 6.00469794229258835e-01 1.56886680899619235e+00 5.99603268943301071e-01
1.65000000000000080e+00 1.56921041147568419e+00 6.00713530575762267e-01 1.56891323018694795e+00 5.99750526368101888e-01
1.65000000000000080e+00 nan nan nan nan
1.65000000000000080e+00 1.56919074332966280e+00 6.00691673989701025e-01 1.56888028725375728e+00 5.99688589466459421e-01
1.65555555555555634e+00 1.56926560113194768e+00 6.00830572058573709e-01 1.56890112565554429e+00 5.99749419898790492e-01
1.66111111111111187e+00 1.56932996990922491e+00 6.00999675840533043e-01 1.56892093391083542e+00 5.99807267579440695e-01
1.66666666666666741e+00 1.56938799695471376e+00 6.01191494474222154e-01 1.56893971201963089e+00 5.99862132508410251e-01
1.67222222222222294e+00 1.56944382956163175e+00 6.01398537098284613e-01 1.56895745998193026e+00 5.99914014685698938e-01
1.67777777777777848e+00 1.56950161502319729e+00 6.01613312851363435e-01 1.56897417779773396e+00 5.99962914111306755e-01
1.68333333333333424e+00 1.56956550063262901e+00 6.01828330872102191e-01 1.56898986546704200e+00 6.00008830785233926e-01
1.68888888888888977e+00 1.56963963368314530e+00 6.02036100299144006e-01 1.56900452298985438e+00 6.00051764707480229e-01
1.69444444444444531e+00 1.56972816146796368e+00 6.02229130271132340e-01 1.56901815036617065e+00 6.00091715878045662e-01
1.70000000000000084e+00 1.56983523128030344e+00 6.02399929926710431e-01 1.56903074759599104e+00 6.00128684296930448e-01
1.70000000000000084e+00 nan nan nan nan
1.70000000000000084e+00 1.56983822291466324e+00 6.02378053971433736e-01 1.56902673212007682e+00 6.00104621869471999e-01
1.70555555555555638e+00 1.56975053844718127e+00 6.02375898376620200e-01 1.56904089192824481e+00 6.00149094488719448e-01
1.71111111111111192e+00 1.56963224650965683e+00 6.02160606666487963e-01 1.56905395285531690e+00 6.00191401697899862e-01
1.71666666666666745e+00 1.56949625962998462e+00 6.01798625868133930e-01 1.56906591547319541e+00 6.00231545153111390e-01
1.72222222222222299e+00 1.56935549033605870e+00 6.01356403008654450e-01 1.56907678035378351e+00 6.00269526510452511e-01
1.72777777777777852e+00 1.56922285115577420e+00 6.00900385115146207e-01 1.56908654806898418e+00 6.00305347426021152e-01
1.73333333333333428e+00 1.56911125461702472e+00 6.00497019214705552e-01 1.56909521919070039e+00 6.00339009555916125e-01
1.73888888888888982e+00 1.56903361324770541e+00 6.00212752334429611e-01 1.56910279429083466e+00 6.00370514556235135e-01
1.74444444444444535e+00 1.56900283957571030e+00 6.00114031501414291e-01 1.56910927394129063e+00 6.00399864083077106e-01
1.75000000000000089e+00 1.56903184612893454e+00 6.00267303742756719e-01 1.56911465871397016e+00 6.00427059792539741e-01
1.75000000000000089e+00 nan nan nan nan
1.75000000000000089e+00 1.56907214778439608e+00 6.00245451736511559e-01 1.56911952725122017e+00 6.00411281461011637e-01
1.75555555555555642e+00 1.56916584445812735e+00 6.00618713720891928e-01 1.56912061290656935e+00 6.00458178037659551e-01
1.76111111111111196e+00 1.56924365366283336e+00 6.00888191798787719e-01 1.56912103189713648e+00 6.00504757719307114e-01
1.76666666666666750e+00 1.56930921980293903e+00 6.01080624411860276e-01 1.56912078422292178e+00 6.00551020505954325e-01
1.77222222222222303e+00 1.56936618728286992e+00 6.01222750001770501e-01 1.56911986988392504e+00 6.00596966397601184e-01
1.77777777777777857e+00 1.56941820050705139e+00 6.01341307010179293e-01 1.56911828888014648e+00 6.00642595394247580e-01
1.78333333333333433e+00 1.56946890387990834e+00 6.01463033878747666e-01 1.56911604121158610e+00 6.00687907495893736e-01
1.78888888888888986e+00 1.56952194180586524e+00 6.01614669049136519e-01 1.56911312687824367e+00 6.00732902702539540e-01
1.79444444444444540e+00 1.56958095868934810e+00 6.01822950963006975e-01 1.56910954588011942e+00 6.00777581014184991e-01
1.80000000000000093e+00 1.56964959893478184e+00 6.02114618062019935e-01 1.56910529821721312e+00 6.00821942430830092e-01
1.80000000000000093e+00 nan nan nan nan
1.80000000000000093e+00 1.56971379229506036e+00 6.02092745876358859e-01 1.56909862714523740e+00 6.00809383743610370e-01
1.80555555555555647e+00 1.56978047237997553e+00 6.02655847140701639e-01 1.56909491523877476e+00 6.00856408467913772e-01
1.81111111111111200e+00 1.56979795193947957e+00 6.02839252818951898e-01 1.56909096509486856e+00 6.00902743281658047e-01
1.81666666666666754e+00 1.56976795098582067e+00 6.02716465762684894e-01 1.56908677671351904e+00 6.00948388184843418e-01
1.82222222222222308e+00 1.56969218953124567e+00 6.02360988823476107e-01 1.56908235009472596e+00 6.00993343177469663e-01
1.82777777777777861e+00 1.56957238758800255e+00 6.01846324852901016e-01 1.56907768523848912e+00 6.01037608259536782e-01
1.83333333333333437e+00 1.56941026516833815e+00 6.01245976702534879e-01 1.56907278214480894e+00 6.01081183431044774e-01
1.83888888888888991e+00 1.56920754228450043e+00 6.00633447223952954e-01 1.56906764081368522e+00 6.01124068691993863e-01
1.84444444444444544e+00 1.56896593894873670e+00 6.00082239268730722e-01 1.56906226124511816e+00 6.01166264042383824e-01
1.85000000000000098e+00 1.56868717517329426e+00 5.99665855688443661e-01 1.56905664343910756e+00 6.01207769482214660e-01
1.85000000000000098e+00 nan nan nan nan
1.85000000000000098e+00 1.56880321765858111e+00 5.99644011021499224e-01 1.56904810488179880e+00 6.01189840564002376e-01
1.85555555555555651e+00 1.56891762441367044e+00 6.00030672251875896e-01 1.56904866562151368e+00 6.01212763630613045e-01
1.86111111111111205e+00 1.56905247983288465e+00 6.00404065654570496e-01 1.56904935465644857e+00 6.01235315174450724e-01
1.86666666666666758e+00 1.56919253597831343e+00 6.00750992694951691e-01 1.56905021503079878e+00 6.01257370546296355e-01
1.87222222222222312e+00 1.56932254491204604e+00 6.01058254838388595e-01 1.56905128978875985e+00 6.01278805096930768e-01
1.87777777777777866e+00 1.56942725869617239e+00 6.01312653550249654e-01 1.56905262197452777e+00 6.01299494177134908e-01
1.88333333333333441e+00 1.56949142939278108e+00 6.01500990295903870e-01 1.56905425463229831e+00 6.01319313137689604e-01
1.88888888888888995e+00 1.56949980906396247e+00 6.01610066540720134e-01 1.56905623080626699e+00 6.01338137329375799e-01
1.89444444444444549e+00 1.56943714977180582e+00 6.01626683750067115e-01 1.56905859354062982e+00 6.01355842102974325e-01
1.90000000000000102e+00 1.56928820357839993e+00 6.01537643389313481e-01 1.56906138587958210e+00 6.01372302809266346e-01
1.90000000000000102e+00 nan nan nan nan
1.90000000000000102e+00 1.56934400986421263e+00 6.01515780876755501e-01 1.56905509251702879e+00 6.01353358678055727e-01
1.90555555555555656e+00 1.56949297309996627e+00 6.01984883602004861e-01 1.56906126358788467e+00 6.01361698825843893e-01
1.91111111111111209e+00 1.56966197725298540e+00 6.02407533912628912e-01 1.56906795266558063e+00 6.01368801607672920e-01
1.91666666666666763e+00 1.56981927127751431e+00 6.02737291603269276e-01 1.56907514679047644e+00 6.01374629494366375e-01
1.92222222222222316e+00 1.56993310412779596e+00 6.02927716468567021e-01 1.56908283300293161e+00 6.01379144956748046e-01
1.92777777777777870e+00 1.56997172475807423e+00 6.02932368303163213e-01 1.56909099834330612e+00 6.01382310465641501e-01
1.93333333333333446e+00 1.56990338212259206e+00 6.02704806901699697e-01 1.56909962985195950e+00 6.01384088491870528e-01
1.93888888888888999e+00 1.56969632517559421e+00 6.02198592058817095e-01 1.56910871456925216e+00 6.01384441506258915e-01
1.94444444444444553e+00 1.56931880287132319e+00 6.01367283569156919e-01 1.56911823953554319e+00 6.01383331979630231e-01
1.95000000000000107e+00 1.56873906416402287e+00 6.00164441227360568e-01 1.56912819179119278e+00 6.01380722382808264e-01
1.95000000000000107e+00 nan nan nan nan
1.95000000000000107e+00 1.56873591148574976e+00 6.00142594465855050e-01 1.56912593730671301e+00 6.01356270097257006e-01
1.95555555555555660e+00 1.56869247538218182e+00 5.99352653644282030e-01 1.56913801533272546e+00 6.01340978935146819e-01
1.96111111111111214e+00 1.56874815832372883e+00 5.99200282394307004e-01 1.56915005687273967e+00 6.01325582111286061e-01
1.96666666666666767e+00 1.56887505198179489e+00 5.99520695473498511e-01 1.56916206192675589e+00 6.01310079625674510e-01
1.97222222222222321e+00 1.56904524802778589e+00 6.00149107639424750e-01 1.56917403049477344e+00 6.01294471478312165e-01
1.97777777777777874e+00 1.56923083813310704e+00 6.00920733649654482e-01 1.56918596257679277e+00 6.01278757669199138e-01
1.98333333333333450e+00 1.56940391396916357e+00 6.01670788261755685e-01 1.56919785817281388e+00 6.01262938198335428e-01
1.98888888888889004e+00 1.56953656720736068e+00 6.02234486233297117e-01 1.56920971728283676e+00 6.01247013065720926e-01
1.99444444444444557e+00 1.56960088951910381e+00 6.02447042321846760e-01 1.56922153990686120e+00 6.01230982271355630e-01
2.00000000000000089e+00 1.56956897257579797e+00 6.02143671284973592e-01 1.56923332604488741e+00 6.01214845815239540e-01
2.00000000000000089e+00 nan nan nan nan
2.00000000000000089e+00 1.56940927819204146e+00 6.02121806263143600e-01 1.56925282860498161e+00 6.01167325447878209e-01
2.00555555555555642e+00 1.56929969340099729e+00 6.01242217071708662e-01 1.56925724670368405e+00 6.01172420713955935e-01
2.01111111111111196e+00 1.56933322048758139e+00 6.01087045764375327e-01 1.56926143188651612e+00 6.01178190527924428e-01
2.01666666666666750e+00 1.56946637430730873e+00 6.01450134950447524e-01 1.56926538415347783e+00 6.01184634889783909e-01
2.02222222222222303e+00 1.56965566971569337e+00 6.02125327239229513e-01 1.56926910350456938e+00 6.01191753799534156e-01
2.02777777777777857e+00 1.56985762156824937e+00 6.02906465240025558e-01 1.56927258993979080e+00 6.01199547257175171e-01
2.03333333333333410e+00 1.57002874472049059e+00 6.03587391562139475e-01 1.56927584345914162e+00 6.01208015262707174e-01
2.03888888888888964e+00 1.57012555402793152e+00 6.03961948814875749e-01 1.56927886406262229e+00 6.01217157816129943e-01
2.04444444444444517e+00 1.57010456434608625e+00 6.03823979607538197e-01 1.56928165175023260e+00 6.01226974917443480e-01
2.05000000000000071e+00 1.56992229053046928e+00 6.02967326549431415e-01 1.56928420652197254e+00 6.01237466566648004e-01
2.05000000000000071e+00 nan nan nan nan
2.05000000000000071e+00 1.56961991575428672e+00 6.02945450363615243e-01 1.56928376521137114e+00 6.01215790882181134e-01
2.05555555555555625e+00 1.56917518478967222e+00 6.00444586123274338e-01 1.56928703436378525e+00 6.01227172907727425e-01
2.06111111111111178e+00 1.56880704884300548e+00 5.98975404938297706e-01 1.56929026243216652e+00 6.01238673920728717e-01
2.06666666666666732e+00 1.56854347997951282e+00 5.98377403493052351e-01 1.56929344941651472e+00 6.01250293921185452e-01
2.07222222222222285e+00 1.56841245026442100e+00 5.98490078471905607e-01 1.56929659531682941e+00 6.01262032909097410e-01
2.07777777777777839e+00 1.56844193176295765e+00 5.99152926559224808e-01 1.56929970013311126e+00 6.01273890884464590e-01
2.08333333333333393e+00 1.56865989654034865e+00 6.00205444439377511e-01 1.56930276386535983e+00 6.01285867847287214e-01
2.08888888888888946e+00 1.56909431666182164e+00 6.01487128796730830e-01 1.56930578651357533e+00 6.01297963797564838e-01
2.09444444444444500e+00 1.56977316419260293e+00 6.02837476315652321e-01 1.56930876807775777e+00 6.01310178735297907e-01
2.10000000000000053e+00 1.57072441119791928e+00 6.04095983680508986e-01 1.56931170855790691e+00 6.01322512660486197e-01
2.10000000000000053e+00 nan nan nan nan
2.10000000000000053e+00 1.57026396271778679e+00 6.04074095948837875e-01 1.56930811426640560e+00 6.01297729135221948e-01
2.10555555555555607e+00 1.56988560916306907e+00 6.02458376977909382e-01 1.56930527882422366e+00 6.01314224106140327e-01
2.11111111111111160e+00 1.56952591395404983e+00 6.01434593216220614e-01 1.56930244338204194e+00 6.01330719077058706e-01
2.11666666666666714e+00 1.56923132311284497e+00 6.00939592558072722e-01 1.56929960793986001e+00 6.01347214047977086e-01
2.12222222222222268e+00 1.56904828266157081e+00 6.00910222897766300e-01 1.56929677249767829e+00 6.01363709018895465e-01
2.12777777777777821e+00 1.56902323862234261e+00 6.01283332129602943e-01 1.56929393705549636e+00 6.01380203989813955e-01
2.13333333333333375e+00 1.56920263701727714e+00 6.01995768147883137e-01 1.56929110161331464e+00 6.01396698960732334e-01
2.13888888888888928e+00 1.56963292386848963e+00 6.02984378846908253e-01 1.56928826617113271e+00 6.01413193931650714e-01
2.14444444444444482e+00 1.57036054519809642e+00 6.04186012120979110e-01 1.56928543072895099e+00 6.01429688902569093e-01
2.15000000000000036e+00 1.57143194702821343e+00 6.05537515864396858e-01 1.56928259528676906e+00 6.01446183873487472e-01
2.15000000000000036e+00 nan nan nan nan
2.15000000000000036e+00 1.57133429404472924e+00 6.05515602036435729e-01 1.56927229191641393e+00 6.01438751191091581e-01
2.15555555555555589e+00 1.57059477527116020e+00 6.04602094422955094e-01 1.56927352573628820e+00 6.01446834719704615e-01
2.16111111111111143e+00 1.56975650608181683e+00 6.02930399492965119e-01 1.56927477764828360e+00 6.01454865849892162e-01
2.16666666666666696e+00 1.56892920183906504e+00 6.00893333026682575e-01 1.56927604765240014e+00 6.01462844581654110e-01
2.17222222222222250e+00 1.56822257790527009e+00 5.98883710804323788e-01 1.56927733574863804e+00 6.01470770914990349e-01
2.17777777777777803e+00 1.56774634964279813e+00 5.97294348606105197e-01 1.56927864193699684e+00 6.01478644849900879e-01
2.18333333333333357e+00 1.56761023241401465e+00 5.96518062212243239e-01 1.56927996621747701e+00 6.01486466386385921e-01
2.18888888888888911e+00 1.56792394158128534e+00 5.96947667402954574e-01 1.56928130859007808e+00 6.01494235524445253e-01
2.19444444444444464e+00 1.56879719250697591e+00 5.98975979958455307e-01 1.56928266905480074e+00 6.01501952264078987e-01
2.20000000000000018e+00 1.57033970055345229e+00 6.02995815658962209e-01 1.56928404761164408e+00 6.01509616605287012e-01
2.20000000000000018e+00 nan nan nan nan
2.20000000000000018e+00 1.57006855147847646e+00 6.02973930808278769e-01 1.56929339580450833e+00 6.01514676593197795e-01
2.20555555555555571e+00 1.57068370706762872e+00 6.04945248616575171e-01 1.56929431113246598e+00 6.01517895899877253e-01
2.21111111111111125e+00 1.57065363005401104e+00 6.05233645727038527e-01 1.56929508747223201e+00 6.01520710472259967e-01
2.21666666666666679e+00 1.57019131425216019e+00 6.04331719897418074e-01 1.56929572482380641e+00 6.01523120310346382e-01
2.22222222222222232e+00 1.56950975347661337e+00 6.02732068885463046e-01 1.56929622318718898e+00 6.01525125414136275e-01
2.22777777777777786e+00 1.56882194154190846e+00 6.00927290448923013e-01 1.56929658256237992e+00 6.01526725783629646e-01
2.23333333333333339e+00 1.56834087226258223e+00 5.99409982345546988e-01 1.56929680294937923e+00 6.01527921418826717e-01
2.23888888888888893e+00 1.56827953945317167e+00 5.98672742333084318e-01 1.56929688434818670e+00 6.01528712319727044e-01
2.24444444444444446e+00 1.56885093692821487e+00 5.99208168169284239e-01 1.56929682675880255e+00 6.01529098486331071e-01
2.25000000000000000e+00 1.57026805850224860e+00 6.01508857611896208e-01 1.56929663018122678e+00 6.01529079918638576e-01
2.25000000000000000e+00 nan nan nan nan
2.25000000000000000e+00 1.57147618635553066e+00 6.01486975173117444e-01 1.56930016146861862e+00 6.01517120320414600e-01
2.25555555555555554e+00 1.57106987051399938e+00 6.07523427590484721e-01 1.56930143247940768e+00 6.01513439179894083e-01
2.26111111111111107e+00 1.57069023968133048e+00 6.09377295861788015e-01 1.56930339101558447e+00 6.01507766807209854e-01
2.26666666666666661e+00 1.57029288557339930e+00 6.08105318314126619e-01 1.56930603707714900e+00 6.01500103202361691e-01
2.27222222222222214e+00 1.56983339990608095e+00 6.04764233274599161e-01 1.56930937066410148e+00 6.01490448365349595e-01
2.27777777777777768e+00 1.56926737439524966e+00 6.00410779070304712e-01 1.56931339177644147e+00 6.01478802296173676e-01
2.28333333333333321e+00 1.56855040075678098e+00 5.96101694028342455e-01 1.56931810041416941e+00 6.01465164994833934e-01
2.28888888888888875e+00 1.56763807070654981e+00 5.92893716475811239e-01 1.56932349657728532e+00 6.01449536461330259e-01
2.29444444444444429e+00 1.56648597596043104e+00 5.91843584739809914e-01 1.56932958026578895e+00 6.01431916695662649e-01
2.29999999999999982e+00 1.56504970823429934e+00 5.94008037147437551e-01 1.56933635147968031e+00 6.01412305697831107e-01
2.29999999999999982e+00 nan nan nan nan
2.29999999999999982e+00 1.56579102625939748e+00 5.93986253847759160e-01 1.56928214671774202e+00 6.01383623495390873e-01
2.30555555555555536e+00 1.56893999180390620e+00 6.01909536193652950e-01 1.56929814231844245e+00 6.01334284557937360e-01
2.31111111111111089e+00 1.57086860750514612e+00 6.06448132537071416e-01 1.56931460478957208e+00 6.01284346228936228e-01
2.31666666666666643e+00 1.57175906977557212e+00 6.08189636143508738e-01 1.56933143787076301e+00 6.01234087305449805e-01
2.32222222222222197e+00 1.57179357502764039e+00 6.07721640278458874e-01 1.56934854530164625e+00 6.01183786584540081e-01
2.32777777777777750e+00 1.57115431967380537e+00 6.05631738207415893e-01 1.56936583082185432e+00 6.01133722863269049e-01
2.33333333333333304e+00 1.57002350012652236e+00 6.02507523195873751e-01 1.56938319817101823e+00 6.01084174938698812e-01
2.33888888888888857e+00 1.56858331279824670e+00 5.98936588509326739e-01 1.56940055108876964e+00 6.01035421607891585e-01
2.34444444444444411e+00 1.56701595410143413e+00 5.95506527413268816e-01 1.56941779331474041e+00 6.00987741667909359e-01
2.34999999999999964e+00 1.56550362044853952e+00 5.92804933173193938e-01 1.56943482858856220e+00 6.00941413915814460e-01
2.34999999999999964e+00 nan nan nan nan
2.34999999999999964e+00 1.56680959737742609e+00 5.92783173476239544e-01 1.56955857745749006e+00 6.01081850583908173e-01
2.35555555555555518e+00 1.56810140116474117e+00 5.99680044966971248e-01 1.56956708458724115e+00 6.01106491579398328e-01
2.36111111111111072e+00 1.56968344014107086e+00 6.05318191285411422e-01 1.56957559171699224e+00 6.01131132574888483e-01
2.36666666666666625e+00 1.57122115305435872e+00 6.09358243367437935e-01 1.56958409884674333e+00 6.01155773570378638e-01
2.37222222222222179e+00 1.57237997865254875e+00 6.11460832148928324e-01 1.56959260597649441e+00 6.01180414565868793e-01
2.37777777777777732e+00 1.57282535568358495e+00 6.11286588565760569e-01 1.56960111310624528e+00 6.01205055561359059e-01
2.38333333333333286e+00 1.57222272289541087e+00 6.08496143553812430e-01 1.56960962023599637e+00 6.01229696556849214e-01
2.38888888888888840e+00 1.57023751903597053e+00 6.02750128048961442e-01 1.56961812736574746e+00 6.01254337552339369e-01
2.39444444444444393e+00 1.56653518285320836e+00 5.93709172987085587e-01 1.56962663449549855e+00 6.01278978547829523e-01
2.39999999999999947e+00 1.56078115309506704e+00 5.81033909304062735e-01 1.56963514162524964e+00 6.01303619543319678e-01
2.39999999999999947e+00 nan nan nan nan
2.39999999999999947e+00 1.56471830245136290e+00 5.81012238329856934e-01 1.56965129948761817e+00 6.01247488929553597e-01
2.40555555555555500e+00 1.56376469160723919e+00 5.89051816207796008e-01 1.56965225376980100e+00 6.01250253247500144e-01
2.41111111111111054e+00 1.56518723545023075e+00 5.96294445915007021e-01 1.56965296948143807e+00 6.01252326485960054e-01
2.41666666666666607e+00 1.56804219513443388e+00 6.02450507485041920e-01 1.56965344662252959e+00 6.01253708644933327e-01
2.42222222222222161e+00 1.57138583181394376e+00 6.07230380951452653e-01 1.56965368519307535e+00 6.01254399724419963e-01
2.42777777777777715e+00 1.57427440664285578e+00 6.10344446347791503e-01 1.56965368519307535e+00 6.01254399724419963e-01
2.43333333333333268e+00 1.57576418077526559e+00 6.11503083707610084e-01 1.56965344662252959e+00 6.01253708644933327e-01
2.43888888888888822e+00 1.57491141536526880e+00 6.10416673064460680e-01 1.56965296948143807e+00 6.01252326485960054e-01
2.44444444444444375e+00 1.57077237156696037e+00 6.06795594451895459e-01 1.56965225376980100e+00 6.01250253247500144e-01
2.44999999999999929e+00 1.56240331053443637e+00 6.00350227903465927e-01 1.56965129948761817e+00 6.01247488929553597e-01
2.44999999999999929e+00 nan nan nan nan
2.44999999999999929e+00 1.55860429446433901e+00 6.00328501703177309e-01 1.56872497783989773e+00 5.99878057050854951e-01
2.45555555555555483e+00 1.56276990282738226e+00 5.88829485511209838e-01 1.56865655385546443e+00 6.00076198690475904e-01
2.46111111111111036e+00 1.56649431452925758e+00 5.86425761497480047e-01 1.56858812987103091e+00 6.00274340330096856e-01
2.46666666666666590e+00 1.56964817389273614e+00 5.90680425096358874e-01 1.56851970588659739e+00 6.00472481969717808e-01
2.47222222222222143e+00 1.57210212524058845e+00 5.99156571742217037e-01 1.56845128190216410e+00 6.00670623609338761e-01
2.47777777777777697e+00 1.57372681289558591e+00 6.09417296869425695e-01 1.56838285791773058e+00 6.00868765248959602e-01
2.48333333333333250e+00 1.57439288118049925e+00 6.19025695912355234e-01 1.56831443393329728e+00 6.01066906888580554e-01
2.48888888888888804e+00 1.57397097441809986e+00 6.25544864305377257e-01 1.56824600994886376e+00 6.01265048528201507e-01
2.49444444444444358e+00 1.57233173693115869e+00 6.26537897482862038e-01 1.56817758596443024e+00 6.01463190167822459e-01
2.49999999999999911e+00 1.56934581304244647e+00 6.19567890879180738e-01 1.56810916197999695e+00 6.01661331807443411e-01
2.49999999999999911e+00 nan nan nan nan
2.49999999999999911e+00 1.56234848259152748e+00 6.19546144884639438e-01 1.56869977246760506e+00 6.00116207812596891e-01
2.50555555555555465e+00 1.56233522217201415e+00 5.81013174161052359e-01 1.56799445520608471e+00 6.03251939840029006e-01
2.51111111111111018e+00 1.56261550747871114e+00 5.65670625243298253e-01 1.56714907444720053e+00 6.06792617535126699e-01
2.51666666666666572e+00 1.56328247650298557e+00 5.67910667029119964e-01 1.56616363019095162e+00 6.10738240897890083e-01
2.52222222222222126e+00 1.56442926723620634e+00 5.82125468416259451e-01 1.56503812243733864e+00 6.15088809928318936e-01
2.52777777777777679e+00 1.56614901766974168e+00 6.02707198302458891e-01 1.56377255118636094e+00 6.19844324626413590e-01
2.53333333333333233e+00 1.56853486579495938e+00 6.24048025585460686e-01 1.56236691643801895e+00 6.25004784992173823e-01
2.53888888888888786e+00 1.57167994960322766e+00 6.40540119163006905e-01 1.56082121819231290e+00 6.30570191025599747e-01
2.54444444444444340e+00 1.57567740708591542e+00 6.46575647932840170e-01 1.55913545644924212e+00 6.36540542726691139e-01
2.54999999999999893e+00 1.58062037623439022e+00 6.36546780792702438e-01 1.55730963120880705e+00 6.42915840095448332e-01
2.54999999999999893e+00 nan nan nan nan
2.54999999999999893e+00 1.56925690695243492e+00 6.36524507936543582e-01 1.56260520832274685e+00 6.38594831496898663e-01
2.55555555555555447e+00 1.57713591401446962e+00 5.79665375348736744e-01 1.55725690117168059e+00 6.55417818239795613e-01
2.56111111111111001e+00 1.57644014650193687e+00 5.58457428118078303e-01 1.54885879091418532e+00 6.80489692060005313e-01
2.56666666666666554e+00 1.57052262857792568e+00 5.62584733020333405e-01 1.53741087755026062e+00 7.13810452957527652e-01
2.57222222222222108e+00 1.56273638440552420e+00 5.81731356831266422e-01 1.52291316107990693e+00 7.55380100932362852e-01
2.57777777777777661e+00 1.55643443814782168e+00 6.05581366326642168e-01 1.50536564150312402e+00 8.05198635984510913e-01
2.58333333333333215e+00 1.55496981396790579e+00 6.23818828282225346e-01 1.48476831881991189e+00 8.63266058113971613e-01
2.58888888888888768e+00 1.56169553602886579e+00 6.26127809473780550e-01 1.46112119303027033e+00 9.29582367320745062e-01
2.59444444444444322e+00 1.57996462849378982e+00 6.02192376677072705e-01 1.43442426413419977e+00 1.00414756360483137e+00
2.59999999999999876e+00 1.61313011552576691e+00 5.41696596667866181e-01 1.40467753213170021e+00 1.08696164696623021e+00
2.59999999999999876e+00 nan nan nan nan
2.59999999999999876e+00 1.68750677226788670e+00 5.41674540331539389e-01 1.37732705732925864e+00 1.08058691120189510e+00
2.60555555555555429e+00 1.49756699591441733e+00 8.48418984679817356e-01 1.34204682619714832e+00 1.17094979447546366e+00
2.61111111111110983e+00 1.33544709069966472e+00 1.16473838961927756e+00 1.30676659506503823e+00 1.26131267774903222e+00
2.61666666666666536e+00 1.20155383379532399e+00 1.46943932050071080e+00 1.27148636393292791e+00 1.35167556102260078e+00
2.62222222222222090e+00 1.09629400237309027e+00 1.74132834267490777e+00 1.23620613280081759e+00 1.44203844429616934e+00
2.62777777777777644e+00 1.02007437360465780e+00 1.95921202149265872e+00 1.20092590166870750e+00 1.53240132756973813e+00
2.63333333333333197e+00 9.73301724661722378e-01 2.10189692230475433e+00 1.16564567053659718e+00 1.62276421084330669e+00
2.63888888888888751e+00 9.56382832715978681e-01 2.14818961046198575e+00 1.13036543940448708e+00 1.71312709411687525e+00
2.64444444444444304e+00 9.69724474939121395e-01 2.07689665131514234e+00 1.09508520827237676e+00 1.80348997739044381e+00
2.64999999999999858e+00 1.01373342850284609e+00 1.86682461021501611e+00 1.05980497714026645e+00 1.89385286066401237e+00
2.64999999999999858e+00 nan nan nan nan
2.64999999999999858e+00 1.06486791862434882e+00 1.86681589123415081e+00 1.03646214280406568e+00 1.91995253885464834e+00
2.65555555555555411e+00 1.03287007171594691e+00 1.92506610879658924e+00 1.03055906420075494e+00 1.93335816443916286e+00
2.66111111111110965e+00 1.01188693723175849e+00 1.96724264384219349e+00 1.02530088561798660e+00 1.94522299916843511e+00
2.66666666666666519e+00 9.99826636309454564e-01 1.99535671901321954e+00 1.02068760705576111e+00 1.95554704304246529e+00
2.67222222222222072e+00 9.94597290086706165e-01 2.01141955695192198e+00 1.01671922851407825e+00 1.96433029606125342e+00
2.67777777777777626e+00 9.94107019701184091e-01 2.01744238030055678e+00 1.01339574999293824e+00 1.97157275822479972e+00
2.68333333333333179e+00 9.96263946290559588e-01 2.01543641170137899e+00 1.01071717149234064e+00 1.97727442953310373e+00
2.68888888888888733e+00 9.98976190992503343e-01 2.00741287379664435e+00 1.00868349301228566e+00 1.98143530998616568e+00
2.69444444444444287e+00 1.00015187494468671e+00 1.99538298922860879e+00 1.00729471455277353e+00 1.98405539958398558e+00
2.69999999999999840e+00 9.97699119284780167e-01 1.98135798063952673e+00 1.00655083611380380e+00 1.98513469832656320e+00
2.69999999999999840e+00 nan nan nan nan
2.69999999999999840e+00 1.00096015735452437e+00 1.98134985086194759e+00 1.00473625586094029e+00 1.99014526000334269e+00
2.70555555555555394e+00 1.00224273560119470e+00 1.99633075820128836e+00 1.00389389809715590e+00 1.99184386255210533e+00
2.71111111111110947e+00 1.00206053371965997e+00 2.00403246365989096e+00 1.00318094016649839e+00 1.99328179137730244e+00
2.71666666666666501e+00 1.00097336852400431e+00 2.00622760481951756e+00 1.00258281655320891e+00 1.99448838845826248e+00
2.72222222222222054e+00 9.99541056828310071e-01 2.00468881926193276e+00 1.00208496174152795e+00 1.99549299577431261e+00
2.72777777777777608e+00 9.98323415446660700e-01 2.00118874456889984e+00 1.00167281021569621e+00 1.99632495530478082e+00
2.73333333333333162e+00 9.97880261193139440e-01 1.99750001832218094e+00 1.00133179645995440e+00 1.99701360902899472e+00
2.73888888888888715e+00 9.98771410881829191e-01 1.99539527810354023e+00 1.00104735495854325e+00 1.99758829892628120e+00
2.74444444444444269e+00 1.00155668132681330e+00 1.99664716149474053e+00 1.00080492019570366e+00 1.99807836697596852e+00
2.74999999999999822e+00 1.00679588934217512e+00 2.00302830607754512e+00 1.00058992665567636e+00 1.99851315515738448e+00
2.74999999999999822e+00 nan nan nan nan
2.74999999999999822e+00 1.00258793541973112e+00 2.00302024177082139e+00 1.00050874812581414e+00 1.99875259537878658e+00
2.75555555555555376e+00 1.00006128098062952e+00 2.00095546085327092e+00 1.00040390167351068e+00 1.99898818313526072e+00
2.76111111111110930e+00 9.98889701623508541e-01 1.99993382051487134e+00 1.00031926837717511e+00 1.99918330895496732e+00
2.76666666666666483e+00 9.98713962518400056e-01 1.99967878403146915e+00 1.00025220927592873e+00 1.99934325541071822e+00
2.77222222222222037e+00 9.99174828835336482e-01 1.99991381467890861e+00 1.00020008540889482e+00 1.99947330507532617e+00
2.77777777777777590e+00 9.99913065744349461e-01 2.00036237573303488e+00 1.00016025781519535e+00 1.99957874052160389e+00
2.78333333333333144e+00 1.00056943841547152e+00 2.00074793046969468e+00 1.00013008753395249e+00 1.99966484432236347e+00
2.78888888888888697e+00 1.00078471201873453e+00 2.00079394216473228e+00 1.00010693560428821e+00 1.99973689905041763e+00
2.79444444444444251e+00 1.00019965172417091e+00 2.00022387409399327e+00 1.00008816306532533e+00 1.99980018727857867e+00
2.79999999999999805e+00 9.98455022701812411e-01 1.99876118953332216e+00 1.00007113095618561e+00 1.99985999157965888e+00
2.79999999999999805e+00 nan nan nan nan
2.79999999999999805e+00 9.99584004826983952e-01 1.99875314417093097e+00 1.00003371827005427e+00 1.99993388224406377e+00
2.80555555555555358e+00 9.99876509214934539e-01 1.99957307138751728e+00 1.00002630021122307e+00 1.99994933207614412e+00
2.81111111111110912e+00 1.00005188275357004e+00 2.00001467606329353e+00 1.00002038572815710e+00 1.99996162138834244e+00
2.81666666666666465e+00 1.00013291079215039e+00 2.00017012603259214e+00 1.00001574717779773e+00 1.99997120550585850e+00
2.82222222222222019e+00 1.00014237867993638e+00 2.00013158912974376e+00 1.00001215691708678e+00 1.99997853975389339e+00
2.82777777777777573e+00 1.00010307176618785e+00 1.99999123318908079e+00 1.00000938730296607e+00 1.99998407945764778e+00
2.83333333333333126e+00 1.00003777540016592e+00 1.99984122604493408e+00 1.00000721069237652e+00 1.99998827994232231e+00
2.83888888888888680e+00 9.99969274931130303e-01 1.99977373553163562e+00 1.00000539944225997e+00 1.99999159653311764e+00
2.84444444444444233e+00 9.99920355708341702e-01 1.99988092948351670e+00 1.00000372590955822e+00 1.99999448455523443e+00
2.84999999999999787e+00 9.99913803081060371e-01 2.00025497573490929e+00 1.00000196245121287e+00 1.99999739933387333e+00
2.84999999999999787e+00 nan nan nan nan
2.84999999999999787e+00 9.99789491900883176e-01 2.00024693194562664e+00 9.99998184598866136e-01 2.00000317072130240e+00
2.85555555555555340e+00 9.99980149560405596e-01 2.00019671777649499e+00 9.99998068239624893e-01 2.00000340209512295e+00
2.86111111111110894e+00 1.00006194158982598e+00 2.00013135785862683e+00 9.99997975107694947e-01 2.00000358735053485e+00
2.86666666666666448e+00 1.00006632618052671e+00 2.00006102386532092e+00 9.99997902312688036e-01 2.00000373226833705e+00
2.87222222222222001e+00 1.00002476152389108e+00 1.99999588746987644e+00 9.99997846964216230e-01 2.00000384262933029e+00
2.87777777777777555e+00 9.99968705811301817e-01 1.99994612034559482e+00 9.99997806171891601e-01 2.00000392421431439e+00
2.88333333333333108e+00 9.99929617234141421e-01 1.99992189416577459e+00 9.99997777045325775e-01 2.00000398280408920e+00
2.88888888888888662e+00 9.99938953983793288e-01 1.99993338060371606e+00 9.99997756694130824e-01 2.00000402417945455e+00
2.89444444444444215e+00 1.00002817425163948e+00 1.99999075133271886e+00 9.99997742227918596e-01 2.00000405412121030e+00
2.89999999999999769e+00 1.00022873622906361e+00 2.00010417802608353e+00 9.99997730756301051e-01 2.00000407841015626e+00
2.89999999999999769e+00 nan nan nan nan
2.89999999999999769e+00 1.00012409562454341e+00 2.00009613193864633e+00 9.99997882408427019e-01 2.00000457213189442e+00
2.90555555555555323e+00 1.00000933514024970e+00 1.99999374055046930e+00 9.99997870131859812e-01 2.00000461266820873e+00
2.91111111111110876e+00 9.99957598144601945e-01 1.99995108895418006e+00 9.99997864219279942e-01 2.00000464047656878e+00
2.91666666666666430e+00 9.99951474968824083e-01 1.99995160875545408e+00 9.99997863520344810e-01 2.00000465785765735e+00
2.92222222222221983e+00 9.99973555944141057e-01 1.99997873155996686e+00 9.99997866884711040e-01 2.00000466711215452e+00
2.92777777777777537e+00 1.00000643140177692e+00 2.00001588897339477e+00 9.99997873162035700e-01 2.00000467054074527e+00
2.93333333333333091e+00 1.00003269167295650e+00 2.00004651260141264e+00 9.99997881201976080e-01 2.00000467044410923e+00
2.93888888888888644e+00 1.00003492708890374e+00 2.00005403404969684e+00 9.99997889854189248e-01 2.00000466912293051e+00
2.94444444444444198e+00 9.99995727980843241e-01 2.00002188492392241e+00 9.99997897968332050e-01 2.00000466887789008e+00
2.94999999999999751e+00 9.99897684679999399e-01 1.99993349682976485e+00 9.99997904394061665e-01 2.00000467200967069e+00
2.94999999999999751e+00 nan nan nan nan
2.94999999999999751e+00 9.99962867292063073e-01 1.99992545137983790e+00 9.99998446579090539e-01 2.00000358764134312e+00
2.95555555555555305e+00 9.99996661034934009e-01 1.99998134260720373e+00 9.99998445517317203e-01 2.00000358976488712e+00
2.96111111111110858e+00 1.00001272683659082e+00 2.00000927822515084e+00 9.99998445747009357e-01 2.00000358930550304e+00
2.96666666666666412e+00 1.00001572653422799e+00 2.00001642795040402e+00 9.99998446754085002e-01 2.00000358729135463e+00
2.97222222222221966e+00 1.00001032196504025e+00 2.00000996149968913e+00 9.99998448024462028e-01 2.00000358475060391e+00
2.97777777777777519e+00 1.00000117496622232e+00 1.99999704858973093e+00 9.99998449044058213e-01 2.00000358271141465e+00
2.98333333333333073e+00 9.99992947374969243e-01 1.99998485893725531e+00 9.99998449298791448e-01 2.00000358220194840e+00
2.98888888888888626e+00 9.99990301028475526e-01 1.99998056225898635e+00 9.99998448274579732e-01 2.00000358425036895e+00
2.99444444444444180e+00 9.99997897763935883e-01 1.99999132827165016e+00 9.99998445457340956e-01 2.00000358988483917e+00
2.99999999999999734e+00 1.00002039941854504e+00 2.00002432669197150e+00 9.99998440332992899e-01 2.00000360013352108e+00
2.99999999999999734e+00 nan nan nan nan
2.99999999999999734e+00 1.00000353753439297e+00 2.00001628117943842e+00 9.99998893201835992e-01 2.00000207211202063e+00
3.00555555555555287e+00 1.00000058750543119e+00 2.00000982062270394e+00 9.99998926025062573e-01 2.00000212501949282e+00
3.01111111111110841e+00 9.99998904194667637e-01 2.00000489226884604e+00 9.99998958218430545e-01 2.00000217985197848e+00
3.01666666666666394e+00 9.99998237089373632e-01 2.00000137573589765e+00 9.99998989781939795e-01 2.00000223660947762e+00
3.02222222222221948e+00 9.99998335676819949e-01 1.99999915064189082e+00 9.99999020715590325e-01 2.00000229529199069e+00
3.02777777777777501e+00 9.99998949444277696e-01 1.99999809660485672e+00 9.99999051019382246e-01 2.00000235589951680e+00
3.03333333333333055e+00 9.99999827879017644e-01 1.99999809324282807e+00 9.99999080693315334e-01 2.00000241843205684e+00
3.03888888888888609e+00 1.00000072046831123e+00 1.99999902017383691e+00 9.99999109737389924e-01 2.00000248288961080e+00
3.04444444444444162e+00 1.00000137669942912e+00 2.00000075701591440e+00 9.99999138151605571e-01 2.00000254927217824e+00
3.04999999999999716e+00 1.00000154605964231e+00 2.00000318338709349e+00 9.99999165935962830e-01 2.00000261757975917e+00
3.04999999999999716e+00 nan nan nan nan
3.04999999999999716e+00 1.00000149492432655e+00 1.99999513781881433e+00 9.99999416918737727e-01 2.00000144223193166e+00
3.05555555555555269e+00 1.00000018210377650e+00 1.99999851139566887e+00 9.99999419421572999e-01 2.00000143722626422e+00
3.06111111111110823e+00 9.99999586450494915e-01 2.00000024106004926e+00 9.99999421298699454e-01 2.00000143347201353e+00
3.06666666666666377e+00 9.99999504404114448e-01 2.00000075359252216e+00 9.99999422550117090e-01 2.00000143096917959e+00
3.07222222222221930e+00 9.99999732404268316e-01 2.00000047577365336e+00 9.99999423175825908e-01 2.00000142971776285e+00
3.07777777777777484e+00 1.00000006689058885e+00 1.99999983438400863e+00 9.99999423175825908e-01 2.00000142971776285e+00
3.08333333333333037e+00 1.00000030430270948e+00 1.99999925620415442e+00 9.99999422550117090e-01 2.00000143096917959e+00
3.08888888888888591e+00 1.00000024108026242e+00 1.99999916801465760e+00 9.99999421298699454e-01 2.00000143347201353e+00
3.09444444444444144e+00 9.99999673662880673e-01 1.99999999659608374e+00 9.99999419421572999e-01 2.00000143722626422e+00
3.09999999999999698e+00 9.99998398490197005e-01 2.00000216872899905e+00 9.99999416918737727e-01 2.00000144223193166e+00
3.09999999999999698e+00 nan nan nan nan
3.09999999999999698e+00 1.00000019988882349e+00 1.99999412319423708e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.10555555555555252e+00 9.99999860870575241e-01 2.00000018615538044e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.11111111111110805e+00 9.99999789225549107e-01 2.00000272596396922e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.11666666666666359e+00 9.99999895775662284e-01 2.00000272832001569e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.12222222222221912e+00 1.00000009134283174e+00 2.00000117892353124e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.12777777777777466e+00 1.00000028674897501e+00 1.99999906347452550e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.13333333333333020e+00 1.00000039281600839e+00 1.99999736767301073e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.13888888888888573e+00 1.00000032036584940e+00 1.99999707721899678e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.14444444444444127e+00 9.99999980220415585e-01 1.99999917781249525e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.14999999999999680e+00 9.99999283201623568e-01 2.00000465515351689e+00 9.99999663455057974e-01 2.00000085973799191e+00
3.14999999999999680e+00 nan nan nan nan
3.14999999999999680e+00 9.99998770727258290e-01 1.99999660961042891e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.15555555555555234e+00 1.00000005284885440e+00 2.00000079801590669e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.16111111111110787e+00 1.00000055590883274e+00 2.00000238311531175e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.16666666666666341e+00 1.00000050942198415e+00 2.00000212254392462e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.17222222222221895e+00 1.00000014290310024e+00 2.00000077393702558e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.17777777777777448e+00 9.99999685866972077e-01 1.99999909492989669e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.18333333333333002e+00 9.99999367828390939e-01 1.99999784315781803e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.18888888888888555e+00 9.99999418302148002e-01 1.99999777625607034e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.19444444444444109e+00 1.00000006680303466e+00 1.99999965185993478e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.19999999999999662e+00 1.00000154284584175e+00 2.00000422760469254e+00 9.99999814775089813e-01 2.00000045946686100e+00
3.19999999999999662e+00 nan nan nan nan
3.19999999999999662e+00 1.00000129939925131e+00 1.99999618206140095e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.20555555555555216e+00 1.00000000861534089e+00 2.00000035682541855e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.21111111111110770e+00 9.99999470089722786e-01 2.00000203958472822e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.21666666666666323e+00 9.99999468522086765e-01 2.00000193994812170e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.22222222222221877e+00 9.99999788612122686e-01 2.00000076752438849e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.22777777777777430e+00 1.00000021505952064e+00 1.99999923192231943e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.23333333333332984e+00 1.00000053256397070e+00 1.99999804275070514e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.23888888888888538e+00 1.00000052582516208e+00 1.99999790961833734e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.24444444444444091e+00 9.99999979542785300e-01 1.99999954213400555e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.24999999999999645e+00 9.99998678416529896e-01 2.00000364990650059e+00 9.99999903558802639e-01 2.00000022624706109e+00
3.24999999999999645e+00 nan nan nan nan
3.24999999999999645e+00 9.99999051206881262e-01 1.99999560436425727e+00 9.99999947842744819e-01 2.00000017515153194e+00
3.25555555555555198e+00 9.99999996345719455e-01 2.00000044976598357e+00 9.99999949898014329e-01 2.00000015455987601e+00
3.26111111111110752e+00 1.00000038930237833e+00 2.00000239949797942e+00 9.99999951439466517e-01 2.00000013911613372e+00
3.26666666666666305e+00 1.00000038839815897e+00 2.00000227914661322e+00 9.99999952467101272e-01 2.00000012882030553e+00
3.27222222222221859e+00 1.00000015195436176e+00 2.00000091429825133e+00 9.99999952980918705e-01 2.00000012367239144e+00
3.27777777777777413e+00 9.99999838292286669e-01 1.99999913053926059e+00 9.99999952980918705e-01 2.00000012367239144e+00
3.28333333333332966e+00 9.99999605733234986e-01 1.99999775345600805e+00 9.99999952467101272e-01 2.00000012882030553e+00
3.28888888888888520e+00 9.99999612598506782e-01 1.99999760863486054e+00 9.99999951439466517e-01 2.00000013911613372e+00
3.29444444444444073e+00 1.00000001720940235e+00 1.99999952166218598e+00 9.99999949898014329e-01 2.00000015455987601e+00
3.29999999999999627e+00 1.00000097788722275e+00 2.00000431812435053e+00 9.99999947842744819e-01 2.00000017515153194e+00
3.29999999999999627e+00 nan nan nan nan
3.29999999999999627e+00 1.00000068769662231e+00 1.99999627258167356e+00 9.99999970535745630e-01 2.00000007284280823e+00
3.30555555555555181e+00 1.00000001715479203e+00 2.00000048279906828e+00 9.99999970313922071e-01 2.00000007328645513e+00
3.31111111111110734e+00 9.99999731651709411e-01 2.00000215092703781e+00 9.99999970221137180e-01 2.00000007347202535e+00
3.31666666666666288e+00 9.99999722235415889e-01 2.00000200522705196e+00 9.99999970220522671e-01 2.00000007347325415e+00
3.32222222222221841e+00 9.99999879953953674e-01 2.00000077396058318e+00 9.99999970275210481e-01 2.00000007336387853e+00
3.32777777777777395e+00 1.00000009585536453e+00 1.99999918538910237e+00 9.99999970348332434e-01 2.00000007321763462e+00
3.33333333333332948e+00 1.00000026098769079e+00 1.99999796777408156e+00 9.99999970403020244e-01 2.00000007310825900e+00
3.33888888888888502e+00 1.00000026639897355e+00 1.99999784937699210e+00 9.99999970402405736e-01 2.00000007310948780e+00
3.34444444444444056e+00 1.00000000313725490e+00 1.99999955845930533e+00 9.99999970309620845e-01 2.00000007329505802e+00
3.34999999999999609e+00 9.99999362250577062e-01 2.00000382328249282e+00 9.99999970087797285e-01 2.00000007373870492e+00
3.34999999999999609e+00 nan nan nan nan
3.34999999999999609e+00 9.99999560263440723e-01 1.99999577773988957e+00 9.99999983495404643e-01 2.00000004291379918e+00
3.35555555555555163e+00 1.00000000110854304e+00 2.00000044157015910e+00 9.99999983944588888e-01 2.00000004201543069e+00
3.36111111111110716e+00 1.00000018257882362e+00 2.00000231515162286e+00 9.99999984281477072e-01 2.00000004134165454e+00
3.36666666666666270e+00 1.00000017943060615e+00 2.00000219438338922e+00 9.99999984506069195e-01 2.00000004089247030e+00
3.37222222222221824e+00 1.00000006642021444e+00 2.00000087516456704e+00 9.99999984618365256e-01 2.00000004066787795e+00
3.37777777777777377e+00 9.99999918303972279e-01 1.99999915339426648e+00 9.99999984618365256e-01 2.00000004066787795e+00
3.38333333333332931e+00 9.99999809838203468e-01 1.99999782497159662e+00 9.99999984506069195e-01 2.00000004089247030e+00
3.38888888888888484e+00 9.99999815779231915e-01 1.99999768579566672e+00 9.99999984281477072e-01 2.00000004134165454e+00
3.39444444444444038e+00 1.00000001088338131e+00 1.99999953176558654e+00 9.99999983944588888e-01 2.00000004201543069e+00
3.39999999999999591e+00 1.00000046990697533e+00 2.00000415878046534e+00 9.99999983495404643e-01 2.00000004291379918e+00
3.39999999999999591e+00 nan nan nan nan
3.39999999999999591e+00 1.00000033383339404e+00 1.99999611323787319e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.40555555555555145e+00 1.00000001168161745e+00 2.00000046771722317e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.41111111111110699e+00 9.99999872920598554e-01 2.00000220161205577e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.41666666666666252e+00 9.99999866003261961e-01 2.00000206450276830e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.42222222222221806e+00 9.99999939382531733e-01 2.00000080596975849e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.42777777777777359e+00 1.00000004151133215e+00 1.99999917559342144e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.43333333333332913e+00 1.00000012084258838e+00 1.99999792295415491e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.43888888888888467e+00 1.00000012582922393e+00 1.99999779763235552e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.44444444444444020e+00 1.00000000492416352e+00 1.99999954920841994e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.44999999999999574e+00 9.99999706580331771e-01 2.00000392726274434e+00 9.99999991390627785e-01 2.00000002228058094e+00
3.44999999999999574e+00 nan nan nan nan
3.44999999999999574e+00 9.99999802693781414e-01 1.99999588172014264e+00 9.99999995416365972e-01 2.00000001218407020e+00
3.45555555555555127e+00 1.00000000487571272e+00 2.00000045181571329e+00 9.99999995465980396e-01 2.00000001208484157e+00
3.46111111111110681e+00 1.00000008603206814e+00 2.00000228253483670e+00 9.99999995503191075e-01 2.00000001201042021e+00
3.46666666666666234e+00 1.00000008148386654e+00 2.00000215597211106e+00 9.99999995527998342e-01 2.00000001196080568e+00
3.47222222222221788e+00 1.00000002655212628e+00 2.00000085422213303e+00 9.99999995540401865e-01 2.00000001193599841e+00
3.47777777777777342e+00 9.99999956557865555e-01 1.99999915937949990e+00 9.99999995540401865e-01 2.00000001193599841e+00
3.48333333333332895e+00 9.99999906822103046e-01 1.99999785353881010e+00 9.99999995527998342e-01 2.00000001196080568e+00
3.48888888888888449e+00 9.99999912665857305e-01 1.99999771879466004e+00 9.99999995503191075e-01 2.00000001201042021e+00
3.49444444444444002e+00 1.00000000941014644e+00 1.99999953724164725e+00 9.99999995465980396e-01 2.00000001208484157e+00
3.49999999999999556e+00 1.00000023237598912e+00 2.00000409097436949e+00 9.99999995416365972e-01 2.00000001218407020e+00
3.49999999999999556e+00 nan nan nan nan
3.49999999999999556e+00 1.00000016418369797e+00 1.99999604543176934e+00 9.99999997690121822e-01 2.00000000628352659e+00
3.50555555555555109e+00 1.00000000934556454e+00 2.00000046279596910e+00 9.99999997703434840e-01 2.00000000625690078e+00
3.51111111111110663e+00 9.99999940760624595e-01 2.00000222494439051e+00 9.99999997713419631e-01 2.00000000623693142e+00
3.51666666666666217e+00 9.99999934603667429e-01 2.00000209094074632e+00 9.99999997720076084e-01 2.00000000622361851e+00
3.52222222222221770e+00 9.99999967049483462e-01 2.00000081984874845e+00 9.99999997723404310e-01 2.00000000621696161e+00
3.52777777777777324e+00 1.00000001427286200e+00 1.99999917073210942e+00 9.99999997723404310e-01 2.00000000621696161e+00
3.53333333333332877e+00 1.00000005244859302e+00 1.99999790265454136e+00 9.99999997720076084e-01 2.00000000622361851e+00
3.53888888888888431e+00 1.00000005775146672e+00 1.99999777467975681e+00 9.99999997713419631e-01 2.00000000623693142e+00
3.54444444444443985e+00 1.00000000635627262e+00 1.99999954587146789e+00 9.99999997703434840e-01 2.00000000625690078e+00
3.54999999999999538e+00 9.99999874437800473e-01 2.00000397529338736e+00 9.99999997690121822e-01 2.00000000628352659e+00
3.54999999999999538e+00 nan nan nan nan
3.54999999999999538e+00 9.99999922089420901e-01 1.99999592975078788e+00 9.99999998875047535e-01 2.00000000321215232e+00
3.55555555555555092e+00 1.00000000633193364e+00 2.00000045464146758e+00 9.99999998885838903e-01 2.00000000319056959e+00
3.56111111111110645e+00 1.00000003805715054e+00 2.00000226524024560e+00 9.99999998893932429e-01 2.00000000317438209e+00
3.56666666666666199e+00 1.00000003302871199e+00 2.00000213674108407e+00 9.99999998899328113e-01 2.00000000316359072e+00
3.57222222222221752e+00 1.00000000701025793e+00 2.00000084433794756e+00 9.99999998902025955e-01 2.00000000315819504e+00
3.57777777777777306e+00 9.99999975765428872e-01 1.99999916322480020e+00 9.99999998902025955e-01 2.00000000315819504e+00
3.58333333333332860e+00 9.99999955057865209e-01 1.99999786859560547e+00 9.99999998899328113e-01 2.00000000316359072e+00
3.58888888888888413e+00 9.99999960651207331e-01 1.99999773564432726e+00 9.99999998893932429e-01 2.00000000317438209e+00
3.59444444444443967e+00 1.00000000830909519e+00 1.99999953956492904e+00 9.99999998885838903e-01 2.00000000319056959e+00
3.59999999999999520e+00 1.00000011379516907e+00 2.00000405555137517e+00 9.99999998875047535e-01 2.00000000321215232e+00
3.59999999999999520e+00 nan nan nan nan
3.59999999999999520e+00 1.00000008122680151e+00 1.99999601000877569e+00 9.99999999475887580e-01 2.00000000160184443e+00
3.60555555555555074e+00 1.00000000839520053e+00 2.00000046063181181e+00 9.99999999480713830e-01 2.00000000159219171e+00
3.61111111111110628e+00 9.99999974183912399e-01 2.00000223761552531e+00 9.99999999484333491e-01 2.00000000158495261e+00
3.61666666666666181e+00 9.99999968363319947e-01 2.00000210508558274e+00 9.99999999486746560e-01 2.00000000158012625e+00
3.62222222222221735e+00 9.99999980703806579e-01 2.00000082716764904e+00 9.99999999487953151e-01 2.00000000157771307e+00
3.62777777777777288e+00 1.00000000097575481e+00 1.99999916798739275e+00 9.99999999487953151e-01 2.00000000157771307e+00
3.63333333333332842e+00 1.00000001894954793e+00 1.99999789167047926e+00 9.99999999486746560e-01 2.00000000158012625e+00
3.63888888888888395e+00 1.00000002439556912e+00 1.99999776234257487e+00 9.99999999484333491e-01 2.00000000158495261e+00
3.64444444444443949e+00 1.00000000708420145e+00 1.99999954412934655e+00 9.99999999480713830e-01 2.00000000159219171e+00
3.64999999999999503e+00 9.99999956785827204e-01 2.00000400115646038e+00 9.99999999475887580e-01 2.00000000160184443e+00
3.64999999999999503e+00 nan nan nan nan
3.64999999999999503e+00 9.99999978554183322e-01 1.99999595561386068e+00 9.99999999769575432e-01 2.00000000082197804e+00
3.65555555555555056e+00 1.00000000698327729e+00 2.00000045639304913e+00 9.99999999772178016e-01 2.00000000081677287e+00
3.66111111111110610e+00 1.00000001530509475e+00 2.00000225617004679e+00 9.99999999774129900e-01 2.00000000081286888e+00
3.66666666666666163e+00 1.00000001003515759e+00 2.00000212650021369e+00 9.99999999775431192e-01 2.00000000081026652e+00
3.67222222222221717e+00 9.99999997688987508e-01 2.00000083893891212e+00 9.99999999776081894e-01 2.00000000080896534e+00
3.67777777777777271e+00 9.99999984782106832e-01 1.99999916504150343e+00 9.99999999776081894e-01 2.00000000080896534e+00
3.68333333333332824e+00 9.99999977830037245e-01 1.99999787636334991e+00 9.99999999775431192e-01 2.00000000081026652e+00
3.68888888888888378e+00 9.99999983348300425e-01 1.99999774445981227e+00 9.99999999774129900e-01 2.00000000081286888e+00
3.69444444444443931e+00 1.00000000785241894e+00 1.99999954088625254e+00 9.99999999772178016e-01 2.00000000081677287e+00
3.69999999999999485e+00 1.00000005785791402e+00 2.00000403719803233e+00 9.99999999769575432e-01 2.00000000082197804e+00
3.69999999999999485e+00 nan nan nan nan
3.69999999999999485e+00 1.00000004361350081e+00 1.99999599165543240e+00 9.99999999900297087e-01 2.00000000044966919e+00
3.70555555555555038e+00 1.00000000793627208e+00 2.00000045929813730e+00 9.99999999901527881e-01 2.00000000044720760e+00
3.71111111111110592e+00 9.99999989312572057e-01 2.00000224396326010e+00 9.99999999902451031e-01 2.00000000044536153e+00
3.71666666666666146e+00 9.99999983665208148e-01 2.00000211232432301e+00 9.99999999903066428e-01 2.00000000044413051e+00
3.72222222222221699e+00 9.99999986916987882e-01 2.00000083105484627e+00 9.99999999903374071e-01 2.00000000044351500e+00
3.72777777777777253e+00 9.99999994990718788e-01 1.99999916682835099e+00 9.99999999903374071e-01 2.00000000044351500e+00
3.73333333333332806e+00 1.00000000380920828e+00 1.99999788631835762e+00 9.99999999903066428e-01 2.00000000044413051e+00
3.73888888888888360e+00 1.00000000929526389e+00 1.99999775619838682e+00 9.99999999902451031e-01 2.00000000044536153e+00
3.74444444444443914e+00 1.00000000737169303e+00 1.99999954314195971e+00 9.99999999901527881e-01 2.00000000044720760e+00
3.74999999999999467e+00 9.99999993961303568e-01 2.00000401382259652e+00 9.99999999900297087e-01 2.00000000044966919e+00
3.74999999999999467e+00 nan nan nan nan
3.74999999999999467e+00 1.00000000308452952e+00 1.99999596827999682e+00 9.99999999961998176e-01 2.00000000029063774e+00
3.75555555555555021e+00 1.00000000730668592e+00 2.00000045734811627e+00 9.99999999962516872e-01 2.00000000028959990e+00
3.76111111111110574e+00 1.00000000546587842e+00 2.00000225181899349e+00 9.99999999962906005e-01 2.00000000028882186e+00
3.76666666666666128e+00 1.00000000007230483e+00 2.00000212150518886e+00 9.99999999963165354e-01 2.00000000028830316e+00
3.77222222222221681e+00 9.99999993636163098e-01 2.00000083621926272e+00 9.99999999963295139e-01 2.00000000028804381e+00
3.77777777777777235e+00 9.99999988667651607e-01 1.99999916577377590e+00 9.99999999963295139e-01 2.00000000028804381e+00
3.78333333333332789e+00 9.99999987676967961e-01 1.99999787998128808e+00 9.99999999963165354e-01 2.00000000028830316e+00
3.78888888888888342e+00 9.99999993174310542e-01 1.99999774865435964e+00 9.99999999962906005e-01 2.00000000028882186e+00
3.79444444444443896e+00 1.00000000766987718e+00 1.99999954160555049e+00 9.99999999962516872e-01 2.00000000028959990e+00
3.79999999999999449e+00 1.00000003367386614e+00 2.00000402864742099e+00 9.99999999961998176e-01 2.00000000029063774e+00
3.79999999999999449e+00 nan nan nan nan
3.79999999999999449e+00 1.00000002797350418e+00 1.99999598310482130e+00 9.99999999983108845e-01 2.00000000021757218e+00
3.80555555555555003e+00 1.00000000771275555e+00 2.00000045864089460e+00 9.99999999983373855e-01 2.00000000021704238e+00
3.81111111111110556e+00 9.99999995566796751e-01 2.00000224689082406e+00 9.99999999983572474e-01 2.00000000021664492e+00
3.81666666666666110e+00 9.99999990006770645e-01 2.00000211569843378e+00 9.99999999983704924e-01 2.00000000021638025e+00
3.82222222222221664e+00 9.99999989503819964e-01 2.00000083290754871e+00 9.99999999983771204e-01 2.00000000021624791e+00
3.82777777777777217e+00 9.99999992529087223e-01 1.99999916636199027e+00 9.99999999983771204e-01 2.00000000021624791e+00
3.83333333333332771e+00 9.99999997553715825e-01 1.99999788390558342e+00 9.99999999983704924e-01 2.00000000021638025e+00
3.83888888888888324e+00 1.00000000304884784e+00 1.99999775338215136e+00 9.99999999983572474e-01 2.00000000021664492e+00
3.84444444444443878e+00 1.00000000748562679e+00 1.99999954263551727e+00 9.99999999983373855e-01 2.00000000021704238e+00
3.84999999999999432e+00 1.00000000933519528e+00 2.00000401950950524e+00 9.99999999983108845e-01 2.00000000021757218e+00
3.84999999999999432e+00 nan nan nan nan
3.84999999999999432e+00 1.00000001277138928e+00 1.99999597396690554e+00 9.99999999996099009e-01 2.00000000019375657e+00
3.85555555555554985e+00 1.00000000745670681e+00 2.00000045778650870e+00 9.99999999996052491e-01 2.00000000019384938e+00
3.86111111111110539e+00 1.00000000160434555e+00 2.00000224987303055e+00 9.99999999996053046e-01 2.00000000019384805e+00
3.86666666666666092e+00 9.99999996150086390e-01 2.00000211926126070e+00 9.99999999996082800e-01 2.00000000019378854e+00
3.87222222222221646e+00 9.99999992029710461e-01 2.00000083498599146e+00 9.99999999996124322e-01 2.00000000019370594e+00
3.87777777777777199e+00 9.99999990178998654e-01 1.99999916608201089e+00 9.99999999996159405e-01 2.00000000019363577e+00
3.88333333333332753e+00 9.99999991533732535e-01 1.99999788158411085e+00 9.99999999996170730e-01 2.00000000019361268e+00
3.88888888888888307e+00 9.99999997029692667e-01 1.99999775052708140e+00 9.99999999996140310e-01 2.00000000019367397e+00
3.89444444444443860e+00 1.00000000760266006e+00 1.99999954194571239e+00 9.99999999996050493e-01 2.00000000019385382e+00
3.89999999999999414e+00 1.00000002418841616e+00 2.00000402487479478e+00 9.99999999995883404e-01 2.00000000019418733e+00
3.89999999999999414e+00 nan nan nan nan
3.89999999999999414e+00 1.00000002226194207e+00 1.99999597933219575e+00 9.99999999996379230e-01 2.00000000017923485e+00
3.90555555555554967e+00 1.00000000761564189e+00 2.00000045836179963e+00 9.99999999996445732e-01 2.00000000017910207e+00
3.91111111111110521e+00 9.99999997835067322e-01 2.00000224819186601e+00 9.99999999996495470e-01 2.00000000017900215e+00
3.91666666666666075e+00 9.99999992316438879e-01 2.00000211718743603e+00 9.99999999996528777e-01 2.00000000017893598e+00
3.92222222222221628e+00 9.99999990455976540e-01 2.00000083371355419e+00 9.99999999996545319e-01 2.00000000017890267e+00
3.92777777777777182e+00 9.99999991649899944e-01 1.99999916613526341e+00 9.99999999996545319e-01 2.00000000017890267e+00
3.93333333333332735e+00 9.99999995294429289e-01 1.99999788281760638e+00 9.99999999996528777e-01 2.00000000017893598e+00
3.93888888888888289e+00 1.00000000078578410e+00 1.99999775212562647e+00 9.99999999996495470e-01 2.00000000017900215e+00
3.94444444444443842e+00 1.00000000752018470e+00 1.99999954242436728e+00 9.99999999996445732e-01 2.00000000017910207e+00
3.94999999999999396e+00 1.00000001489385082e+00 2.00000402207887085e+00 9.99999999996379230e-01 2.00000000017923485e+00
3.94999999999999396e+00 nan nan nan nan
3.94999999999999396e+00 1.00000001576000153e+00 1.99999597653627115e+00 1.00000000000106559e+00 2.00000000017900392e+00
3.95555555555554950e+00 1.00000000751626295e+00 2.00000045794621606e+00 1.00000000000086753e+00 2.00000000017940005e+00
3.96111111111110503e+00 1.00000000042573012e+00 2.00000224895956968e+00 1.00000000000078448e+00 2.00000000017956614e+00
3.96666666666666057e+00 9.99999994943626458e-01 2.00000211824317242e+00 1.00000000000078404e+00 2.00000000017956703e+00
3.97222222222221610e+00 9.99999991525175380e-01 2.00000083446386645e+00 1.00000000000083289e+00 2.00000000017946933e+00
3.97777777777777164e+00 9.99999990625600632e-01 1.99999916628849195e+00 1.00000000000089817e+00 2.00000000017933877e+00
3.98333333333332718e+00 9.99999992700125517e-01 1.99999788238389109e+00 1.00000000000094702e+00 2.00000000017924107e+00
3.98888888888888271e+00 9.99999998203973450e-01 1.99999775141690450e+00 1.00000000000094658e+00 2.00000000017924195e+00
3.99444444444443825e+00 1.00000000759236785e+00 1.99999954205437369e+00 1.00000000000086353e+00 2.00000000017940804e+00
3.99999999999999378e+00 1.00000002132053223e+00 2.00000402296313995e+00 1.00000000000066547e+00 2.00000000017980417e+00
3.99999999999999378e+00 nan nan nan nan
3.99999999999999378e+00 1.00000002130579313e+00 1.99999597742053981e+00 9.99999999997876032e-01 2.00000000017327517e+00
4.00555555555554932e+00 1.00000000758338925e+00 2.00000045829753992e+00 9.99999999997896460e-01 2.00000000017323432e+00
4.01111111111110485e+00 9.99999998199921469e-01 2.00000224892154099e+00 9.99999999997911893e-01 2.00000000017320367e+00
4.01666666666666039e+00 9.99999992699906470e-01 2.00000211795416361e+00 9.99999999997922107e-01 2.00000000017318325e+00
4.02222222222221593e+00 9.99999990627861379e-01 2.00000083405703188e+00 9.99999999997927214e-01 2.00000000017317303e+00
4.02777777777777146e+00 9.99999991528302878e-01 1.99999916589176818e+00 9.99999999997927214e-01 2.00000000017317303e+00
4.03333333333332700e+00 9.99999994945747317e-01 1.99999788211999596e+00 9.99999999997922107e-01 2.00000000017318325e+00
4.03888888888888253e+00 1.00000000042471182e+00 1.99999775140333713e+00 9.99999999997911893e-01 2.00000000017320367e+00
4.04444444444443807e+00 1.00000000750971330e+00 1.99999954240341471e+00 9.99999999997896460e-01 2.00000000017323432e+00
4.04999999999999361e+00 1.00000001574526820e+00 2.00000402378185216e+00 9.99999999997876032e-01 2.00000000017327517e+00
4.04999999999999361e+00 nan nan nan nan
4.04999999999999361e+00 1.00000001490856949e+00 1.99999597823925201e+00 1.00000000000067502e+00 2.00000000017450086e+00
4.05555555555554914e+00 1.00000000752671991e+00 2.00000045792526837e+00 1.00000000000050249e+00 2.00000000017484592e+00
4.06111111111110468e+00 1.00000000078678841e+00 2.00000224823728523e+00 1.00000000000043010e+00 2.00000000017499069e+00
4.06666666666666021e+00 9.99999995292295329e-01 2.00000211754556645e+00 1.00000000000042966e+00 2.00000000017499158e+00
4.07222222222221575e+00 9.99999991646761011e-01 2.00000083422037456e+00 1.00000000000047229e+00 2.00000000017490631e+00
4.07777777777777128e+00 9.99999990453705800e-01 1.99999916663197030e+00 1.00000000000052913e+00 2.00000000017479262e+00
4.08333333333332682e+00 9.99999992316649822e-01 1.99999788315061733e+00 1.00000000000057176e+00 2.00000000017470736e+00
4.08888888888888236e+00 9.99999997839113530e-01 1.99999775214657771e+00 1.00000000000057132e+00 2.00000000017470825e+00
4.09444444444443789e+00 1.00000000762461716e+00 1.99999954199011354e+00 1.00000000000049893e+00 2.00000000017485302e+00
4.09999999999999343e+00 1.00000002227668139e+00 2.00000402105148689e+00 1.00000000000032641e+00 2.00000000017519808e+00
4.09999999999999343e+00 nan nan nan nan
4.09999999999999343e+00 1.00000002417367706e+00 1.99999597550888741e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.10555555555554896e+00 1.00000000759368102e+00 2.00000045840620766e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.11111111111110450e+00 9.99999997025640242e-01 2.00000224981137187e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.11666666666666003e+00 9.99999991533513821e-01 2.00000211875395273e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.12222222222221557e+00 9.99999990181260512e-01 2.00000083426352182e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.12777777777777111e+00 9.99999992032839846e-01 1.99999916536965161e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.13333333333332664e+00 9.99999996152210469e-01 1.99999788110191390e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.13888888888888218e+00 1.00000000160333169e+00 1.99999775048988071e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.14444444444443771e+00 1.00000000745016271e+00 1.99999954256312451e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.14999999999999325e+00 1.00000001275666217e+00 2.00000402635121688e+00 9.99999999995114686e-01 2.00000000016394841e+00
4.14999999999999325e+00 nan nan nan nan
4.14999999999999325e+00 1.00000000934991795e+00 1.99999598080861785e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.15555555555554879e+00 1.00000000749217111e+00 2.00000045771411417e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.16111111111110432e+00 1.00000000304986481e+00 2.00000224698075746e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.16666666666665986e+00 9.99999997551596409e-01 2.00000211645758741e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.17222222222221539e+00 9.99999992525963499e-01 2.00000083399364836e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.17777777777777093e+00 9.99999989501563658e-01 1.99999916743798045e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.18333333333332646e+00 9.99999990006994355e-01 1.99999788463962735e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.18888888888888200e+00 9.99999995570853173e-01 1.99999775344763053e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.19444444444443754e+00 1.00000000772173769e+00 1.99999954171103256e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.19999999999999307e+00 1.00000002798824505e+00 2.00000401727887533e+00 9.99999999991812549e-01 2.00000000014899237e+00
4.19999999999999307e+00 nan nan nan nan
4.19999999999999307e+00 1.00000003365912926e+00 1.99999597173627541e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.20555555555554861e+00 1.00000000766089925e+00 2.00000045874638177e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.21111111111110414e+00 9.99999993170258117e-01 2.00000225168410539e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.21666666666665968e+00 9.99999987676747693e-01 2.00000212035678926e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.22222222222221522e+00 9.99999988669910245e-01 2.00000083457177213e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.22777777777777075e+00 9.99999993639288154e-01 1.99999916413639811e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.23333333333332629e+00 1.00000000007442336e+00 1.99999787885800684e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.23888888888888182e+00 1.00000000546485790e+00 1.99999774854393997e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.24444444444443736e+00 1.00000000730013450e+00 1.99999954300153915e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.24999999999999289e+00 1.00000000306979464e+00 2.00000403203814514e+00 9.99999999970961340e-01 2.00000000009351631e+00
4.24999999999999289e+00 nan nan nan nan
4.24999999999999289e+00 9.99999993976019574e-01 1.99999598649554544e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.25555555555554843e+00 1.00000000737823092e+00 2.00000045720768460e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.26111111111110397e+00 1.00000000929627464e+00 2.00000224416452976e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.26666666666665950e+00 1.00000000380708332e+00 2.00000211404481965e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.27222222222221504e+00 9.99999994987590068e-01 2.00000083352729296e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.27777777777777057e+00 9.99999986914727912e-01 1.99999916929068888e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.28333333333332611e+00 9.99999983665429859e-01 1.99999788801374545e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.28888888888888165e+00 9.99999989316628923e-01 1.99999775637520116e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.29444444444443718e+00 1.00000000794525779e+00 1.99999954105379496e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.29999999999999272e+00 1.00000004362824946e+00 2.00000400872826534e+00 9.99999999928363970e-01 1.99999999996695177e+00
4.29999999999999272e+00 nan nan nan nan
4.29999999999999272e+00 1.00000005784318535e+00 1.99999596318566586e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.30555555555554825e+00 1.00000000784344545e+00 2.00000045946568061e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.31111111111110379e+00 9.99999983344250554e-01 2.00000225587865232e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.31666666666665932e+00 9.99999977829818643e-01 2.00000212397472321e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.32222222222221486e+00 9.99999984784367579e-01 2.00000083530403749e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.32777777777777040e+00 9.99999997692115561e-01 1.99999916141673784e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.33333333333332593e+00 1.00000001003728034e+00 1.99999787386296757e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.33888888888888147e+00 1.00000001530408023e+00 1.99999774419287024e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.34444444444443700e+00 1.00000000697673319e+00 1.99999954395658897e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.34999999999999254e+00 9.99999978539456991e-01 2.00000404470426751e+00 9.99999999813362850e-01 1.99999999964833641e+00
4.34999999999999254e+00 nan nan nan nan
4.34999999999999254e+00 9.99999956800551426e-01 1.99999599916166670e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.35555555555554808e+00 1.00000000709074688e+00 2.00000045622028777e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.36111111111110361e+00 1.00000002439658631e+00 2.00000223802033572e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.36666666666665915e+00 1.00000001894742785e+00 2.00000210869269468e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.37222222222221468e+00 1.00000000097262909e+00 2.00000083236824855e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.37777777777777022e+00 9.99999980701547164e-01 1.99999917317788345e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.38333333333332575e+00 9.99999968363540215e-01 1.99999789525248306e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.38888888888888129e+00 9.99999974187965823e-01 1.99999776272293106e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.39444444444443683e+00 1.00000000840418157e+00 1.99999953972011291e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.39999999999999236e+00 1.00000008124154505e+00 2.00000399037491272e+00 9.99999999557959929e-01 1.99999999893872382e+00
4.39999999999999236e+00 nan nan nan nan
4.39999999999999236e+00 1.00000011378043641e+00 1.99999594483231280e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.40555555555554790e+00 1.00000000830011793e+00 2.00000046078699389e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.41111111111110343e+00 9.99999960647153796e-01 2.00000226469412601e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.41666666666665897e+00 9.99999955057643941e-01 2.00000213174245633e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.42222222222221450e+00 9.99999975767687510e-01 2.00000083712072918e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.42777777777777004e+00 1.00000000701338410e+00 1.99999915601769152e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.43333333333332558e+00 1.00000003303083274e+00 1.99999786362208831e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.43888888888888111e+00 1.00000003805613291e+00 1.99999773512266477e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.44444444444443665e+00 1.00000000632538422e+00 1.99999954570816740e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.44999999999999218e+00 9.99999922074685577e-01 2.00000407056734097e+00 9.99999998990263483e-01 1.99999999740608603e+00
4.44999999999999218e+00 nan nan nan nan
4.44999999999999218e+00 9.99999874452513593e-01 1.99999602502474105e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.45555555555554772e+00 1.00000000636281228e+00 2.00000045447816577e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.46111111111110326e+00 1.00000005775248146e+00 2.00000222568315111e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.46666666666665879e+00 1.00000005244647316e+00 2.00000209770862769e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.47222222222221433e+00 1.00000001426973806e+00 2.00000082962352543e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.47777777777776986e+00 9.99999967047226934e-01 1.99999918049677627e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.48333333333332540e+00 9.99999934603891250e-01 1.99999790939730882e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.48888888888888093e+00 9.99999940764681905e-01 1.99999777539405366e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.49444444444443647e+00 1.00000000935455002e+00 1.99999953755594140e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.49999999999999201e+00 1.00000016419844684e+00 2.00000395495190197e+00 9.99999997828084131e-01 1.99999999431733011e+00
4.49999999999999201e+00 nan nan nan nan
4.49999999999999201e+00 1.00000023236126312e+00 1.99999590940930250e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.50555555555554754e+00 1.00000000940117229e+00 2.00000046311025992e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.51111111111110308e+00 9.99999912661806323e-01 2.00000228154377746e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.51666666666665861e+00 9.99999906821885887e-01 2.00000214679923527e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.52222222222221415e+00 9.99999956560131187e-01 2.00000084096601238e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.52777777777776969e+00 1.00000002655526266e+00 1.99999914613348895e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.53333333333332522e+00 1.00000008148600039e+00 1.99999784439104400e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.53888888888888076e+00 1.00000008603106494e+00 1.99999771782805680e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.54444444444443629e+00 1.00000000486917662e+00 1.99999954853390771e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.54999999999999183e+00 9.99999802679055971e-01 2.00000411859797556e+00 9.99999995542945830e-01 1.99999998836862569e+00
4.54999999999999183e+00 nan nan nan nan
4.54999999999999183e+00 9.99999706595051885e-01 1.99999607305537341e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.55555555555554736e+00 1.00000000493071073e+00 2.00000045114120484e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.56111111111110290e+00 1.00000012583024334e+00 2.00000220273054730e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.56666666666665844e+00 1.00000012084046763e+00 2.00000207740901503e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.57222222222221397e+00 1.00000004150820154e+00 2.00000082476222163e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.57777777777776951e+00 9.99999939380262770e-01 1.99999919437577978e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.58333333333332504e+00 9.99999866003469018e-01 1.99999793583530483e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.58888888888888058e+00 9.99999872924637989e-01 1.99999779872640970e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.59444444444443612e+00 1.00000001169058783e+00 1.99999953263470820e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.59999999999999165e+00 1.00000033384813625e+00 2.00000388714581456e+00 9.99999991270108413e-01 1.99999997739510382e+00
4.59999999999999165e+00 nan nan nan nan
4.59999999999999165e+00 1.00000046989224756e+00 1.99999584160322263e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.60555555555554719e+00 1.00000001087439538e+00 2.00000046858634306e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.61111111111110272e+00 9.99999815775166390e-01 2.00000231454279565e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.61666666666665826e+00 9.99999809837972986e-01 2.00000217536647229e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.62222222222221379e+00 9.99999918306228364e-01 2.00000084695126690e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.62777777777776933e+00 1.00000006642334571e+00 1.99999912519107159e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.63333333333332487e+00 1.00000017943273756e+00 1.99999780597977916e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.63888888888888040e+00 1.00000018257781731e+00 1.99999768521128263e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.64444444444443594e+00 1.00000000110199760e+00 1.99999955877947477e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.64999999999999147e+00 9.99999560248691077e-01 2.00000422257824884e+00 9.99999983474739507e-01 1.99999995752543280e+00
4.64999999999999147e+00 nan nan nan nan
4.64999999999999147e+00 9.99999362265265646e-01 1.99999617703564558e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.65555555555554701e+00 1.00000000314379611e+00 2.00000044189032566e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.66111111111110255e+00 1.00000026639999828e+00 2.00000215098590939e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.66666666666665808e+00 1.00000026098557626e+00 2.00000203258908282e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.67222222222221362e+00 1.00000009585223482e+00 2.00000081496653292e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.67777777777776915e+00 9.99999879951678161e-01 1.99999922638494687e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.68333333333332469e+00 9.99999722235610733e-01 1.99999799511101117e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.68888888888888022e+00 9.99999731655737079e-01 1.99999784941141368e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.69444444444443576e+00 1.00000001716376175e+00 1.99999951755284044e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.69999999999999130e+00 1.00000068771138939e+00 2.00000372780197910e+00 9.99999969355390816e-01 1.99999992141918304e+00
4.69999999999999130e+00 nan nan nan nan
4.69999999999999130e+00 1.00000097787253472e+00 1.99999568225930169e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.70555555555554683e+00 1.00000001720041509e+00 2.00000047868972475e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.71111111111110237e+00 9.99999612594421716e-01 2.00000239170358940e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.71666666666665790e+00 9.99999605732984076e-01 2.00000224688204842e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.72222222222221344e+00 9.99999838294531873e-01 2.00000086980625680e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.72777777777776897e+00 1.00000015195749459e+00 1.99999908605736643e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.73333333333332451e+00 1.00000038840030214e+00 1.99999772121653185e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.73888888888888005e+00 1.00000038930138402e+00 1.99999760086490608e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.74444444444443558e+00 9.99999996339169805e-01 1.99999955058364343e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.74999999999999112e+00 9.99999051192089428e-01 2.00000439595389690e+00 9.99999943369895616e-01 1.99999985434766270e+00
4.74999999999999112e+00 nan nan nan nan
4.74999999999999112e+00 9.99998678431150423e-01 1.99999635041165358e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.75555555555554665e+00 9.99999979549319629e-01 2.00000045821561256e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.76111111111110219e+00 1.00000052582620680e+00 2.00000209074454016e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.76666666666665773e+00 1.00000053256187815e+00 2.00000195761243749e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.77222222222221326e+00 1.00000021505640002e+00 2.00000076843330543e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.77777777777776880e+00 9.99999788609838625e-01 1.99999923282114422e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.78333333333332433e+00 9.99999468522260848e-01 1.99999806038995476e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.78888888888887987e+00 9.99999470093732357e-01 1.99999796075373770e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.79444444444443540e+00 1.00000000862431992e+00 1.99999964352649373e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.79999999999999094e+00 1.00000129941408988e+00 2.00000381832222329e+00 9.99999894649055476e-01 1.99999972771369250e+00
4.79999999999999094e+00 nan nan nan nan
4.79999999999999094e+00 1.00000154283126008e+00 1.99999577277893148e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.80555555555554648e+00 1.00000006679405806e+00 2.00000034849198416e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.81111111111110201e+00 9.99999418298034293e-01 2.00000222408240047e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.81666666666665755e+00 9.99999367828111829e-01 2.00000215718025576e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.82222222222221308e+00 9.99999685869213062e-01 2.00000090541562381e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.82777777777776862e+00 1.00000014290626082e+00 1.99999922641858019e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.83333333333332416e+00 1.00000050942417795e+00 1.99999787781919891e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.83888888888887969e+00 1.00000055590788728e+00 1.99999761724755420e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.84444444444443523e+00 1.00000005284231164e+00 1.99999920233372164e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.84999999999999076e+00 9.99998770712373530e-01 2.00000339070777544e+00 9.99999803197934134e-01 1.99999949098178842e+00
4.84999999999999076e+00 nan nan nan nan
4.84999999999999076e+00 9.99999283216097212e-01 1.99999534516468769e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.85555555555554630e+00 9.99999980226961349e-01 2.00000082253711575e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.86111111111110183e+00 1.00000032036697117e+00 2.00000292314385453e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.86666666666665737e+00 1.00000039281399267e+00 2.00000263269011169e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.87222222222221291e+00 1.00000028674589081e+00 2.00000093688109937e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.87777777777776844e+00 1.00000009134053092e+00 1.99999882142202545e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.88333333333332398e+00 9.99999895775779413e-01 1.99999727201809940e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.88888888888887951e+00 9.99999789229500724e-01 1.99999727437453112e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.89444444444443505e+00 9.99999860879560609e-01 1.99999981419652983e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.89999999999999059e+00 1.00000019990382460e+00 2.00000587718930500e+00 9.99999636688796545e-01 1.99999906761526502e+00
4.89999999999999059e+00 nan nan nan nan
4.89999999999999059e+00 9.99998398475865913e-01 1.99999783165454370e+00 9.99999352830187593e-01 1.99999836547357157e+00
4.90555555555554612e+00 9.99999673653906740e-01 2.00000000375585385e+00 9.99999352407159980e-01 1.99999836631962635e+00
4.91111111111110166e+00 1.00000024107604601e+00 2.00000083232386983e+00 9.99999352230214855e-01 1.99999836667351638e+00
4.91666666666665719e+00 1.00000030430232378e+00 2.00000074413397089e+00 9.99999352229043126e-01 1.99999836667586006e+00
4.92222222222221273e+00 1.00000006689278109e+00 2.00000016596153429e+00 9.99999352333335256e-01 1.99999836646727580e+00
4.92777777777776826e+00 9.99999732407458541e-01 1.99999952458193908e+00 9.99999352472781933e-01 1.99999836618838245e+00
4.93333333333332380e+00 9.99999504406396289e-01 1.99999924677056184e+00 9.99999352577074063e-01 1.99999836597979819e+00
4.93888888888887934e+00 9.99999586449635047e-01 1.99999975930278229e+00 9.99999352575902334e-01 1.99999836598214187e+00
4.94444444444443487e+00 1.00000018209721575e+00 2.00000148895397745e+00 9.99999352398957209e-01 1.99999836633603190e+00
4.94999999999999041e+00 1.00000149490917867e+00 2.00000486249952703e+00 9.99999351975929596e-01 1.99999836718208668e+00
4.94999999999999041e+00 nan nan nan nan
4.94999999999999041e+00 1.00000154607372260e+00 1.99999681693124742e+00 9.99998914915565695e-01 1.99999733586221051e+00
4.95555555555554594e+00 1.00000137670595857e+00 1.99999924333369283e+00 9.99998914043418452e-01 1.99999733760650389e+00
4.96111111111110148e+00 1.00000072046957400e+00 2.00000098018895756e+00 9.99998913678614598e-01 1.99999733833611115e+00
4.96666666666665702e+00 9.99999827877143921e-01 2.00000190712024484e+00 9.99998913676198642e-01 1.99999733834094306e+00
4.97222222222221255e+00 9.99998949441242457e-01 2.00000190375075926e+00 9.99998913891215535e-01 1.99999733791090950e+00
4.97777777777776809e+00 9.99998335674443961e-01 2.00000084970370562e+00 9.99998914178710008e-01 1.99999733733592100e+00
4.98333333333332362e+00 9.99998237089322894e-01 1.99999862460228739e+00 9.99998914393726901e-01 1.99999733690588744e+00
4.98888888888887916e+00 9.99998904198453609e-01 1.99999510806970959e+00 9.99998914391310945e-01 1.99999733691071935e+00
4.99444444444443469e+00 1.00000058751441090e+00 1.99999017972917614e+00 9.99998914026507091e-01 1.99999733764032661e+00
4.99999999999999023e+00 1.00000353754976845e+00 1.99998371920389117e+00 9.99998913154359848e-01 1.99999733938461999e+00
4.99999999999999023e+00 nan nan nan nan
4.99999999999999023e+00 1.00002039940478715e+00 1.99997567369135787e+00 9.99998446298903554e-01 1.99999584397178465e+00
5.00555555555554577e+00 9.99997897754951848e-01 2.00000867208029165e+00 9.99998425449733386e-01 1.99999588567008213e+00
5.01111111111110130e+00 9.99990301024007433e-01 2.00001943807962812e+00 9.99998403954310833e-01 1.99999592866088216e+00
5.01666666666665684e+00 9.99992947374334307e-01 2.00001514140094461e+00 9.99998381166384509e-01 1.99999597423668818e+00
5.02222222222221237e+00 1.00000117496831331e+00 2.00000295175582066e+00 9.99998356439701697e-01 1.99999602369000273e+00
5.02777777777776791e+00 1.00001032196832629e+00 1.99999003885583426e+00 9.99998329128010788e-01 1.99999607831332815e+00
5.03333333333332344e+00 1.00001572653675330e+00 1.99998357241256297e+00 9.99998298585059398e-01 1.99999613939916787e+00
5.03888888888887898e+00 1.00001272683597531e+00 1.99999072213758722e+00 9.99998264164595474e-01 1.99999620824002466e+00
5.04444444444443452e+00 9.99996661028374034e-01 2.00001865774248300e+00 9.99998225220366965e-01 1.99999628612840108e+00
5.04999999999999005e+00 9.99962867276329548e-01 2.00007454893883052e+00 9.99998181106121820e-01 1.99999637435680011e+00
5.04999999999999005e+00 nan nan nan nan
5.04999999999999005e+00 9.99897684693187072e-01 2.00006650348890291e+00 9.99997860870834088e-01 1.99999512498272458e+00
5.05555555555554559e+00 9.99995727987377792e-01 1.99997811542567772e+00 9.99997831572623119e-01 1.99999509701720513e+00
5.06111111111110112e+00 1.00003492709054553e+00 1.99994596631296528e+00 9.99997803710022448e-01 1.99999507192290293e+00
5.06666666666665666e+00 1.00003269167146103e+00 1.99995348776155035e+00 9.99997779274437781e-01 1.99999505368262209e+00
5.07222222222221220e+00 1.00000643139889567e+00 1.99998411138221655e+00 9.99997760257274604e-01 1.99999504627916869e+00
5.07777777777776773e+00 9.99973555941620296e-01 2.00002126878574815e+00 9.99997748649938178e-01 1.99999505369534747e+00
5.08333333333332327e+00 9.99951474968406417e-01 2.00004839158292969e+00 9.99997746443834212e-01 1.99999507991396319e+00
5.08888888888887880e+00 9.99957598148024873e-01 2.00004891138454433e+00 9.99997755630367968e-01 1.99999512891782150e+00
5.09444444444443434e+00 1.00000933514924695e+00 2.00000625980137725e+00 9.99997778200944931e-01 1.99999520468972714e+00
5.09999999999998987e+00 1.00012409564084370e+00 1.99990386844421231e+00 9.99997816146970586e-01 1.99999531121248553e+00
5.09999999999998987e+00 nan nan nan nan
5.09999999999998987e+00 1.00022873621670794e+00 1.99989582235677577e+00 9.99997747748804344e-01 1.99999572376062296e+00
5.10555555555554541e+00 1.00002817424267532e+00 2.00000924901926957e+00 9.99997761309958322e-01 1.99999575088288761e+00
5.11111111111110095e+00 9.99938953978769529e-01 2.00006661973513600e+00 9.99997773956130653e-01 1.99999577617519142e+00
5.11666666666665648e+00 9.99929617232952372e-01 2.00007810617262649e+00 9.99997793889564113e-01 1.99999581604199461e+00
5.12222222222221202e+00 9.99968705813184533e-01 2.00005387999999185e+00 9.99997829312501474e-01 1.99999588688775631e+00
5.12777777777776755e+00 1.00002476152742692e+00 2.00000411288548330e+00 9.99997888427186177e-01 1.99999600511693609e+00
5.13333333333332309e+00 1.00006632618364066e+00 1.99993897649735208e+00 9.99997979435860662e-01 1.99999618713399396e+00
5.13888888888887863e+00 1.00006194158978712e+00 1.99986864250384944e+00 9.99998110540768370e-01 1.99999644934338949e+00
5.14444444444443416e+00 9.99980149553827302e-01 1.99980328257322637e+00 9.99998289944151852e-01 1.99999680814958181e+00
5.14999999999998970e+00 9.99789491883722015e-01 1.99975306837373412e+00 9.99998525848254327e-01 1.99999727995703158e+00
5.14999999999998970e+00 nan nan nan nan
5.14999999999998970e+00 9.99913803092105979e-01 1.99974502458445214e+00 1.00000182223648992e+00 2.00000198340731572e+00
5.15555555555554523e+00 9.99920355714861153e-01 2.00011907086598750e+00 1.00000324930142304e+00 2.00000518031407815e+00
5.16111111111110077e+00 9.99969274933644181e-01 2.00022626483063215e+00 1.00000472199183066e+00 2.00000805399543102e+00
5.16666666666665630e+00 1.00003777539954508e+00 2.00015877431768008e+00 1.00000641520126088e+00 2.00001111897553496e+00
5.17222222222221184e+00 1.00010307176365476e+00 2.00000876716642484e+00 1.00000850382326156e+00 2.00001488977855146e+00
5.17777777777776738e+00 1.00014237867706246e+00 1.99986841121616044e+00 1.00001116275138058e+00 2.00001988092864025e+00
5.18333333333332291e+00 1.00013291079085831e+00 1.99982987430618131e+00 1.00001456687916601e+00 2.00002660694996415e+00
5.18888888888887845e+00 1.00005188275613222e+00 1.99998532427578035e+00 1.00001889110016573e+00 2.00003558236668288e+00
5.19444444444443398e+00 9.99876509223974752e-01 2.00042692896425223e+00 1.00002431030792760e+00 2.00004732170295707e+00
5.19999999999998952e+00 9.99584004845475604e-01 2.00124685621089116e+00 1.00003099939599971e+00 2.00006233948294909e+00
5.19999999999998952e+00 nan nan nan nan
5.19999999999998952e+00 9.98455022692676164e-01 2.00123881084849931e+00 1.00007117379573307e+00 2.00014060350034173e+00
5.20555555555554506e+00 1.00019965171527736e+00 1.99977612625805601e+00 1.00008932808104345e+00 2.00020275216654664e+00
5.21111111111110059e+00 1.00078471201246111e+00 1.99920605817461916e+00 1.00010867943398307e+00 2.00026729517615109e+00
5.21666666666665613e+00 1.00056943841301638e+00 1.99925206986917403e+00 1.00013214082349799e+00 2.00034005897354650e+00
5.22222222222221166e+00 9.99913065745732133e-01 1.99963762461270478e+00 1.00016262521853561e+00 2.00042687000312114e+00
5.22777777777776720e+00 9.99174828839396123e-01 2.00008618567619623e+00 1.00020304558804263e+00 2.00053355470926686e+00
5.23333333333332273e+00 9.98713962522797538e-01 2.00032121633063342e+00 1.00025631490096600e+00 2.00066593953637284e+00
5.23888888888887827e+00 9.98889701624724902e-01 2.00006617984700030e+00 1.00032534612625201e+00 2.00082985092883003e+00
5.24444444444443381e+00 1.00006128097396640e+00 1.99904453949628258e+00 1.00041305223284804e+00 2.00103111533102851e+00
5.24999999999998934e+00 1.00258793539931101e+00 1.99697975854946441e+00 1.00052234618970060e+00 2.00127555918735789e+00
5.24999999999998934e+00 nan nan nan nan
5.24999999999998934e+00 1.00679588934860864e+00 1.99697169424274024e+00 1.00057689530307359e+00 2.00152234571594612e+00
5.25555555555554488e+00 1.00155668133330167e+00 2.00335283885486648e+00 1.00080145852667113e+00 2.00197187268784926e+00
5.26111111111110041e+00 9.98771410886251987e-01 2.00460472225850284e+00 1.00105234089632233e+00 2.00247408489395529e+00
5.26666666666665595e+00 9.97880261194467488e-01 2.00249998204021695e+00 1.00134447367965129e+00 2.00305887150050532e+00
5.27222222222221149e+00 9.98323415444954843e-01 1.99881125578657604e+00 1.00169278814428231e+00 2.00375612167374051e+00
5.27777777777776702e+00 9.99541056824721497e-01 1.99531118108414751e+00 1.00211221555783925e+00 2.00459572457990109e+00
5.28333333333332256e+00 1.00097336852077445e+00 1.99377239551949859e+00 1.00261768718794619e+00 2.00560756938522955e+00
5.28888888888887809e+00 1.00206053372012094e+00 1.99596753667919757e+00 1.00322413430222745e+00 2.00682154525596612e+00
5.29444444444443363e+00 1.00224273560976851e+00 2.00366924214981035e+00 1.00394648816830734e+00 2.00826754135835195e+00
5.29999999999998916e+00 1.00096015737672395e+00 2.01865014951790611e+00 1.00479968005380949e+00 2.00997544685862817e+00
5.29999999999998916e+00 nan nan nan nan
5.29999999999998916e+00 9.97699119281269864e-01 2.01864201974032698e+00 1.00672580463842154e+00 2.01533674935603768e+00
5.30555555555554470e+00 1.00015187493717295e+00 2.00461701112626933e+00 1.00746245289861136e+00 2.01645135053676627e+00
5.31111111111110024e+00 9.98976190985244039e-01 1.99258712654620207e+00 1.00887583040227713e+00 2.01914367171039366e+00
5.31666666666665577e+00 9.96263946286193969e-01 1.98456358863892879e+00 1.01096593714941863e+00 2.02341371287691985e+00
5.32222222222221131e+00 9.94107019700733674e-01 1.98255762004325287e+00 1.01373277314003607e+00 2.02926147403634438e+00
5.32777777777776684e+00 9.94597290089574204e-01 1.98858044339797790e+00 1.01717633837412924e+00 2.03668695518866727e+00
5.33333333333332238e+00 9.99826636313426387e-01 2.00464328134190639e+00 1.02129663285169858e+00 2.04569015633388940e+00
5.33888888888887791e+00 1.01188693723300149e+00 2.03275735651384215e+00 1.02609365657274343e+00 2.05627107747200988e+00
5.34444444444443345e+00 1.03287007170901046e+00 2.07493389155258878e+00 1.03156740953726445e+00 2.06842971860302827e+00
5.34999999999998899e+00 1.06486791860216390e+00 2.13318410909694878e+00 1.03771789174526097e+00 2.08216607972694634e+00
5.34999999999998899e+00 nan nan nan nan
5.34999999999998899e+00 1.01373342851051351e+00 2.13317539011608392e+00 1.05395873002721063e+00 2.11718810724177864e+00
5.35555555555554452e+00 9.69724474955691584e-01 1.92310334905582070e+00 1.09020059717424833e+00 2.20603399467803740e+00
5.36111111111110006e+00 9.56382832727750265e-01 1.85181038991158520e+00 1.12644246432128603e+00 2.29487988211429572e+00
5.36666666666665559e+00 9.73301724660029621e-01 1.89810307804612122e+00 1.16268433146832395e+00 2.38372576955055449e+00
5.37222222222221113e+00 1.02007437358586839e+00 2.04078797882217255e+00 1.19892619861536165e+00 2.47257165698681280e+00
5.37777777777776667e+00 1.09629400233860630e+00 2.25867165760248234e+00 1.23516806576239935e+00 2.56141754442307157e+00
5.38333333333332220e+00 1.20155383375158253e+00 2.53056067974979504e+00 1.27140993290943705e+00 2.65026343185932989e+00
5.38888888888887774e+00 1.33544709065813683e+00 2.83526161062685400e+00 1.30765180005647497e+00 2.73910931929558865e+00
5.39444444444443327e+00 1.49756699589160847e+00 3.15158101559640347e+00 1.34389366720351267e+00 2.82795520673184697e+00
5.39999999999998881e+00 1.68750677228533652e+00 3.45832546002118679e+00 1.38013553435055036e+00 2.91680109416810573e+00
5.39999999999998881e+00 nan nan nan nan
5.39999999999998881e+00 1.61313011552536989e+00 3.45830340368486100e+00 1.38951677194777412e+00 2.92504039144928729e+00
5.40555555555554434e+00 1.57996462848621744e+00 3.39780762366557365e+00 1.42143649994814392e+00 3.00599400121811122e+00
5.41111111111109988e+00 1.56169553602081201e+00 3.37387219086569168e+00 1.45009727749037753e+00 3.07876618541785740e+00
5.41666666666665542e+00 1.55496981396374667e+00 3.37618117205891988e+00 1.47549910457447453e+00 3.14335694404852584e+00
5.42222222222221095e+00 1.55643443814961424e+00 3.39441863401896482e+00 1.49764198120043512e+00 3.19976627711011608e+00
5.42777777777776649e+00 1.56273638441300777e+00 3.41826864351953175e+00 1.51652590736825910e+00 3.24799418460262901e+00
5.43333333333332202e+00 1.57052262858851965e+00 3.43741526733432501e+00 1.53215088307794689e+00 3.28804066652606375e+00
5.43888888888887756e+00 1.57644014651074382e+00 3.44154257223705073e+00 1.54451690832949828e+00 3.31990572288042030e+00
5.44444444444443310e+00 1.57713591401427267e+00 3.42033462500141550e+00 1.55362398312291305e+00 3.34358935366569909e+00
5.44999999999998863e+00 1.56925690693369924e+00 3.36347549240112320e+00 1.55947210745819165e+00 3.35909155888190014e+00
5.44999999999998863e+00 nan nan nan nan
5.44999999999998863e+00 1.58062037622587392e+00 3.36345321954496423e+00 1.55621270583578930e+00 3.35747991885185426e+00
5.45555555555554417e+00 1.57567740709245729e+00 3.35342435242275538e+00 1.55828772732025889e+00 3.36316455859064645e+00
5.46111111111109970e+00 1.57167994961509461e+00 3.35945988119903260e+00 1.56022455625556500e+00 3.36853296729613172e+00
5.46666666666665524e+00 1.56853486580535262e+00 3.37595197477495157e+00 1.56202586754472184e+00 3.37357756730954428e+00
5.47222222222221077e+00 1.56614901767479875e+00 3.39729280205166706e+00 1.56369433609074338e+00 3.37829078097211788e+00
5.47777777777776631e+00 1.56442926723499998e+00 3.41787453193033564e+00 1.56523263679664493e+00 3.38266503062508850e+00
5.48333333333332185e+00 1.56328247649752350e+00 3.43208933331211119e+00 1.56664344456544025e+00 3.38669273860968989e+00
5.48888888888887738e+00 1.56261550747393585e+00 3.43432937509814940e+00 1.56792943430014375e+00 3.39036632726715714e+00
5.49444444444443292e+00 1.56233522217580489e+00 3.41898682618960592e+00 1.56909328090377032e+00 3.39367821893872490e+00
5.49999999999998845e+00 1.56234848261469694e+00 3.38045385548763555e+00 1.57013765927933369e+00 3.39662083596562736e+00
5.49999999999998845e+00 nan nan nan nan
5.49999999999998845e+00 1.56934581305129806e+00 3.38043210949309403e+00 1.56808630995741272e+00 3.39642337594944932e+00
5.50555555555554399e+00 1.57233173692327233e+00 3.37346210286839243e+00 1.56827224796468023e+00 3.39696102369180020e+00
5.51111111111109953e+00 1.57397097440510270e+00 3.37445513603837410e+00 1.56844693857360240e+00 3.39746614909825650e+00
5.51666666666665506e+00 1.57439288117041087e+00 3.38097430443325342e+00 1.56861038178417900e+00 3.39793875216882002e+00
5.52222222222221060e+00 1.57372681289281857e+00 3.39058270348324520e+00 1.56876257759641025e+00 3.39837883290348941e+00
5.52777777777776613e+00 1.57210212524594750e+00 3.40084342861856381e+00 1.56890352601029592e+00 3.39878639130226556e+00
5.53333333333332167e+00 1.56964817390341871e+00 3.40931957526942364e+00 1.56903322702583603e+00 3.39916142736514759e+00
5.53888888888887720e+00 1.56649431453885435e+00 3.41357423886603906e+00 1.56915168064303079e+00 3.39950394109213638e+00
5.54444444444443274e+00 1.56276990282587525e+00 3.41117051483862488e+00 1.56925888686188042e+00 3.39981393248323149e+00
5.54999999999998828e+00 1.55860429443810400e+00 3.39967149861739548e+00 1.56935484568238426e+00 3.40009140153843292e+00
5.54999999999998828e+00 nan nan nan nan
5.54999999999998828e+00 1.56240331052421588e+00 3.39964977241710642e+00 1.56959304411005696e+00 3.39965530667593718e+00
5.55555555555554381e+00 1.57077237157317029e+00 3.39320440589185734e+00 1.56960763616847876e+00 3.39961304653845131e+00
5.56111111111109935e+00 1.57491141537745172e+00 3.38958332728988498e+00 1.56962222822690034e+00 3.39957078640096544e+00
5.56666666666665488e+00 1.57576418078603697e+00 3.38849691664828834e+00 1.56963682028532192e+00 3.39952852626347957e+00
5.57222222222221042e+00 1.57427440664790197e+00 3.38965555400416552e+00 1.56965141234374350e+00 3.39948626612599369e+00
5.57777777777776596e+00 1.57138583181202263e+00 3.39276961939461685e+00 1.56966600440216508e+00 3.39944400598850827e+00
5.58333333333332149e+00 1.56804219512737553e+00 3.39754949285674046e+00 1.56968059646058666e+00 3.39940174585102239e+00
5.58888888888887703e+00 1.56518723544293659e+00 3.40370555442763489e+00 1.56969518851900824e+00 3.39935948571353652e+00
5.59444444444443256e+00 1.56376469160768217e+00 3.41094818414439915e+00 1.56970978057742983e+00 3.39931722557605065e+00
5.59999999999998810e+00 1.56471830247058863e+00 3.41898776204413224e+00 1.56972437263585163e+00 3.39927496543856478e+00
5.59999999999998810e+00 nan nan nan nan
5.59999999999998810e+00 1.56078115309953924e+00 3.41896609106992688e+00 1.56969927087609085e+00 3.39920374169748518e+00
5.60555555555554363e+00 1.56653518284606585e+00 3.40629082736138766e+00 1.56969942161864351e+00 3.39920330502054302e+00
5.61111111111109917e+00 1.57023751902660336e+00 3.39724987228856490e+00 1.56969953467555823e+00 3.39920297751283629e+00
5.61666666666665471e+00 1.57222272289008735e+00 3.39150385678328004e+00 1.56969961004683456e+00 3.39920275917436499e+00
5.62222222222221024e+00 1.57282535568545367e+00 3.38871341177735452e+00 1.56969964773247272e+00 3.39920265000512956e+00
5.62777777777776578e+00 1.57237997866163925e+00 3.38853916820260981e+00 1.56969964773247272e+00 3.39920265000512956e+00
5.63333333333332131e+00 1.57122115306757903e+00 3.39064175699086690e+00 1.56969961004683456e+00 3.39920275917436499e+00
5.63888888888887685e+00 1.56968344015220995e+00 3.39468180907394812e+00 1.56969953467555823e+00 3.39920297751283629e+00
5.64444444444443238e+00 1.56810140116446783e+00 3.40031995538367404e+00 1.56969942161864351e+00 3.39920330502054302e+00
5.64999999999998792e+00 1.56680959735328829e+00 3.40721682685186611e+00 1.56969927087609085e+00 3.39920374169748518e+00
5.64999999999998792e+00 nan nan nan nan
5.64999999999998792e+00 1.56550362043905156e+00 3.40719506715491205e+00 1.56960820501018605e+00 3.39933249964100614e+00
5.65555555555554346e+00 1.56701595410730077e+00 3.40449347293809046e+00 1.56960764283291465e+00 3.39933244846797278e+00
5.66111111111109899e+00 1.56858331280984609e+00 3.40106341185176575e+00 1.56960650081294917e+00 3.39933071761193828e+00
5.66666666666665453e+00 1.57002350013705727e+00 3.39749247716526703e+00 1.56960477895028983e+00 3.39932730707290265e+00
5.67222222222221006e+00 1.57115431967930341e+00 3.39436826214792298e+00 1.56960247724493662e+00 3.39932221685086589e+00
5.67777777777776560e+00 1.57179357502695405e+00 3.39227836006906092e+00 1.56959959569688978e+00 3.39931544694582843e+00
5.68333333333332114e+00 1.57175906977037960e+00 3.39181036419800908e+00 1.56959613430614886e+00 3.39930699735778941e+00
5.68888888888887667e+00 1.57086860749994872e+00 3.39355186780409657e+00 1.56959209307271408e+00 3.39929686808674925e+00
5.69444444444443221e+00 1.56893999180603094e+00 3.39809046415665028e+00 1.56958747199658544e+00 3.39928505913270884e+00
5.69999999999998774e+00 1.56579102627899647e+00 3.40601374652500022e+00 1.56958227107776271e+00 3.39927157049566642e+00
5.69999999999998774e+00 nan nan nan nan
5.69999999999998774e+00 1.56504970823914569e+00 3.40599196322532105e+00 1.56957871526369219e+00 3.39926126690527397e+00
5.70555555555554328e+00 1.56648597595358741e+00 3.40815641560891480e+00 1.56957287692950032e+00 3.39924435517025003e+00
5.71111111111109881e+00 1.56763807069697103e+00 3.40710628386332015e+00 1.56956703859530844e+00 3.39922744343522609e+00
5.71666666666665435e+00 1.56855040075047270e+00 3.40389830631150891e+00 1.56956120026111656e+00 3.39921053170020260e+00
5.72222222222220989e+00 1.56926737439526898e+00 3.39958922127645335e+00 1.56955536192692469e+00 3.39919361996517866e+00
5.72777777777776542e+00 1.56983339991253423e+00 3.39523576708112662e+00 1.56954952359273259e+00 3.39917670823015472e+00
5.73333333333332096e+00 1.57029288558344526e+00 3.39189468204849964e+00 1.56954368525854071e+00 3.39915979649513078e+00
5.73888888888887649e+00 1.57069023968917731e+00 3.39062270450154557e+00 1.56953784692434883e+00 3.39914288476010729e+00
5.74444444444443203e+00 1.57106987051090652e+00 3.39247657276323578e+00 1.56953200859015696e+00 3.39912597302508335e+00
5.74999999999998757e+00 1.57147618632980857e+00 3.39851302515654385e+00 1.56952617025596508e+00 3.39910906129005941e+00
5.74999999999998757e+00 nan nan nan nan
5.74999999999998757e+00 1.57026805849131468e+00 3.39849114271776509e+00 1.56952412665074981e+00 3.39909238268001346e+00
5.75555555555554310e+00 1.56885093693209132e+00 3.40079183218236203e+00 1.56951946947159526e+00 3.39908089480779818e+00
5.76111111111109864e+00 1.56827953946280818e+00 3.40132725802717317e+00 1.56951470312940322e+00 3.39906972313639377e+00
5.76666666666665417e+00 1.56834087227156060e+00 3.40059001801385552e+00 1.56950982762417435e+00 3.39905886766580023e+00
5.77222222222220971e+00 1.56882194154644372e+00 3.39907270990406252e+00 1.56950484295590798e+00 3.39904832839601667e+00
5.77777777777776524e+00 1.56950975347555266e+00 3.39726793145945161e+00 1.56949974912460455e+00 3.39903810532704398e+00
5.78333333333332078e+00 1.57019131424698277e+00 3.39566828044167845e+00 1.56949454613026362e+00 3.39902819845888216e+00
5.78888888888887632e+00 1.57065363004882919e+00 3.39476635461239873e+00 1.56948923397288564e+00 3.39901860779153031e+00
5.79444444444443185e+00 1.57068370706918659e+00 3.39505475173326765e+00 1.56948381265247039e+00 3.39900933332498933e+00
5.79999999999998739e+00 1.57006855149615121e+00 3.39702606956594133e+00 1.56947828216901808e+00 3.39900037505925923e+00
5.79999999999998739e+00 nan nan nan nan
5.79999999999998739e+00 1.57033970055610439e+00 3.39700418471525811e+00 1.56946852738294096e+00 3.39898057551034904e+00
5.80555555555554292e+00 1.56879719249965666e+00 3.40102402039204943e+00 1.56946118052145267e+00 3.39897539031837592e+00
5.81111111111109846e+00 1.56792394157229453e+00 3.40305233293747511e+00 1.56945383365996416e+00 3.39897020512640236e+00
5.81666666666665400e+00 1.56761023240888431e+00 3.40348193812786315e+00 1.56944648679847587e+00 3.39896501993442879e+00
5.82222222222220953e+00 1.56774634964429249e+00 3.40270565173954465e+00 1.56943913993698758e+00 3.39895983474245522e+00
5.82777777777776507e+00 1.56822257791338626e+00 3.40111628954884937e+00 1.56943179307549907e+00 3.39895464955048165e+00
5.83333333333332060e+00 1.56892920185103257e+00 3.39910666733210620e+00 1.56942444621401078e+00 3.39894946435850809e+00
5.83888888888887614e+00 1.56975650609209816e+00 3.39706960086564580e+00 1.56941709935252249e+00 3.39894427916653452e+00
5.84444444444443167e+00 1.57059477527144953e+00 3.39539790592579838e+00 1.56940975249103398e+00 3.39893909397456095e+00
5.84999999999998721e+00 1.57133429402395342e+00 3.39448439828889281e+00 1.56940240562954569e+00 3.39893390878258783e+00
5.84999999999998721e+00 nan nan nan nan
5.84999999999998721e+00 1.57143194702227729e+00 3.39446248446093124e+00 1.56940406610401517e+00 3.39890788200504490e+00
5.85555555555554275e+00 1.57036054520457236e+00 3.39581398822804026e+00 1.56939886437701070e+00 3.39890107279523290e+00
5.86111111111109828e+00 1.56963292387931252e+00 3.39701562151237368e+00 1.56939366789993406e+00 3.39889427879130546e+00
5.86666666666665382e+00 1.56920263702677332e+00 3.39800423221202808e+00 1.56938847667278614e+00 3.39888749999326345e+00
5.87222222222220935e+00 1.56902323862723025e+00 3.39871666822510177e+00 1.56938329069556604e+00 3.39888073640110688e+00
5.87777777777776489e+00 1.56904828266095753e+00 3.39908977744968910e+00 1.56937810996827443e+00 3.39887398801483487e+00
5.88333333333332043e+00 1.56923132310823155e+00 3.39906040778388840e+00 1.56937293449091086e+00 3.39886725483444829e+00
5.88888888888887596e+00 1.56952591394932650e+00 3.39856540712579580e+00 1.56936776426347557e+00 3.39886053685994716e+00
5.89444444444443150e+00 1.56988560916451836e+00 3.39754162337350785e+00 1.56936259928596855e+00 3.39885383409133057e+00
5.89999999999998703e+00 1.57026396273408175e+00 3.39592590442512199e+00 1.56935743955838980e+00 3.39884714652859943e+00
5.89999999999998703e+00 nan nan nan nan
5.89999999999998703e+00 1.57072441119938722e+00 3.39590401669345088e+00 1.56936205601343648e+00 3.39882454929893063e+00
5.90555555555554257e+00 1.56977316418541069e+00 3.39716252403359498e+00 1.56935772444556276e+00 3.39883080445169616e+00
5.91111111111109810e+00 1.56909431665337995e+00 3.39851287154201565e+00 1.56935339857893941e+00 3.39883707611712493e+00
5.91666666666665364e+00 1.56865989653554139e+00 3.39979455589908941e+00 1.56934907841356619e+00 3.39884336429521738e+00
5.92222222222220918e+00 1.56844193176413937e+00 3.40084707378519235e+00 1.56934476394944333e+00 3.39884966898597352e+00
5.92777777777776471e+00 1.56841245027142029e+00 3.40150992188070189e+00 1.56934045518657062e+00 3.39885599018939288e+00
5.93333333333332025e+00 1.56854347998962917e+00 3.40162259686599366e+00 1.56933615212494848e+00 3.39886232790547638e+00
5.93888888888887578e+00 1.56880704885101152e+00 3.40102459542144420e+00 1.56933185476457671e+00 3.39886868213422355e+00
5.94444444444443132e+00 1.56917518478781304e+00 3.39955541422742957e+00 1.56932756310545507e+00 3.39887505287563441e+00
5.94999999999998685e+00 1.56961991573227877e+00 3.39705454996432721e+00 1.56932327714758379e+00 3.39888144012970850e+00
5.94999999999998685e+00 nan nan nan nan
5.94999999999998685e+00 1.56992229052325216e+00 3.39703267377851015e+00 1.56932394787160012e+00 3.39886447467567709e+00
5.95555555555554239e+00 1.57010456435025092e+00 3.39617602074413671e+00 1.56932196206482222e+00 3.39887002460171006e+00
5.96111111111109793e+00 1.57012555403617227e+00 3.39603805154684357e+00 1.56931997625804431e+00 3.39887557452774347e+00
5.96666666666665346e+00 1.57002874472767950e+00 3.39641260879981610e+00 1.56931799045126641e+00 3.39888112445377644e+00
5.97222222222220900e+00 1.56985762157143593e+00 3.39709353511623968e+00 1.56931600464448850e+00 3.39888667437980940e+00
5.97777777777776453e+00 1.56965566971410464e+00 3.39787467310929836e+00 1.56931401883771082e+00 3.39889222430584281e+00
5.98333333333332007e+00 1.56946637430234825e+00 3.39854986539217707e+00 1.56931203303093292e+00 3.39889777423187578e+00
5.98888888888887561e+00 1.56933322048283075e+00 3.39891295457806075e+00 1.56931004722415501e+00 3.39890332415790875e+00
5.99444444444443114e+00 1.56929969340221498e+00 3.39875778328013478e+00 1.56930806141737711e+00 3.39890887408394216e+00
5.99999999999998668e+00 1.56940927820716425e+00 3.39787819411158454e+00 1.56930607561059920e+00 3.39891442400997512e+00
5.99999999999998668e+00 nan nan nan nan
5.99999999999998668e+00 1.56956897257609085e+00 3.39785632908975321e+00 1.56931205194036827e+00 3.39889487504514776e+00
6.00555555555554221e+00 1.56960088951184007e+00 3.39755295802874180e+00 1.56931021221843747e+00 3.39890096124419294e+00
6.01111111111109775e+00 1.56953656719937618e+00 3.39776551410713834e+00 1.56930823722915758e+00 3.39890688203008073e+00
6.01666666666665328e+00 1.56940391396494650e+00 3.39832921207851602e+00 1.56930615877804325e+00 3.39891272951913548e+00
6.02222222222220882e+00 1.56923083813479880e+00 3.39907926669644889e+00 1.56930400867060960e+00 3.39891859582768019e+00
6.02777777777776436e+00 1.56904524803518108e+00 3.39985089271451058e+00 1.56930181871237173e+00 3.39892457307203921e+00
6.03333333333331989e+00 1.56887505199234067e+00 3.40047930488627514e+00 1.56929962070884388e+00 3.39893075336853689e+00
6.03888888888887543e+00 1.56874815833252557e+00 3.40079971796531533e+00 1.56929744646554159e+00 3.39893722883349847e+00
6.04444444444443096e+00 1.56869247538198309e+00 3.40064734670520608e+00 1.56929532778797953e+00 3.39894409158324606e+00
6.04999999999998650e+00 1.56873591146696101e+00 3.39985740585952056e+00 1.56929329648167237e+00 3.39895143373410491e+00
6.04999999999998650e+00 nan nan nan nan
6.04999999999998650e+00 1.56873906416005493e+00 3.39983555909801494e+00 1.56931124977616676e+00 3.39894646334596029e+00
6.05555555555554204e+00 1.56931880287778758e+00 3.39863271677893231e+00 1.56930790899905004e+00 3.39895860158614971e+00
6.06111111111109757e+00 1.56969632518569413e+00 3.39780140829886079e+00 1.56930581472798214e+00 3.39897434999903281e+00
6.06666666666665311e+00 1.56990338213153646e+00 3.39729519345621389e+00 1.56930496696296284e+00 3.39899370858460781e+00
6.07222222222220864e+00 1.56997172476307578e+00 3.39706763204940199e+00 1.56930536570399237e+00 3.39901667734287649e+00
6.07777777777776418e+00 1.56993310412807463e+00 3.39707228387683635e+00 1.56930701095107050e+00 3.39904325627383752e+00
6.08333333333331971e+00 1.56981927127429377e+00 3.39726270873692959e+00 1.56930990270419768e+00 3.39907344537749179e+00
6.08888888888887525e+00 1.56966197724949574e+00 3.39759246642809387e+00 1.56931404096337368e+00 3.39910724465383884e+00
6.09444444444443079e+00 1.56949297310144131e+00 3.39801511674873957e+00 1.56931942572859828e+00 3.39914465410287869e+00
6.09999999999998632e+00 1.56934400987789324e+00 3.39848421949727930e+00 1.56932605699987171e+00 3.39918567372461133e+00
6.09999999999998632e+00 nan nan nan nan
6.09999999999998632e+00 1.56928820357731236e+00 3.39846235698472121e+00 1.56936114652254255e+00 3.39920613524700732e+00
6.10555555555554186e+00 1.56943714976423010e+00 3.39837331660005670e+00 1.56937142766267579e+00 3.39925477009582044e+00
6.11111111111109739e+00 1.56949980905606234e+00 3.39838993379924226e+00 1.56938170880280925e+00 3.39930340494463312e+00
6.11666666666665293e+00 1.56949142938856201e+00 3.39849901004375043e+00 1.56939198994294249e+00 3.39935203979344625e+00
6.12222222222220847e+00 1.56942725869748356e+00 3.39868734679505291e+00 1.56940227108307573e+00 3.39940067464225892e+00
6.12777777777776400e+00 1.56932254491857970e+00 3.39894174551462225e+00 1.56941255222320919e+00 3.39944930949107205e+00
6.13333333333331954e+00 1.56919253598760355e+00 3.39924900766393057e+00 1.56942283336334243e+00 3.39949794433988473e+00
6.13888888888887507e+00 1.56905247984030827e+00 3.39959593470445220e+00 1.56943311450347567e+00 3.39954657918869785e+00
6.14444444444443061e+00 1.56891762441244786e+00 3.39996932809765706e+00 1.56944339564360913e+00 3.39959521403751053e+00
6.14999999999998614e+00 1.56880321763977526e+00 3.40035598930501859e+00 1.56945367678374237e+00 3.39964384888632365e+00
6.14999999999998614e+00 nan nan nan nan
6.14999999999998614e+00 1.56868717516914469e+00 3.40033414463807437e+00 1.56945399478634551e+00 3.39963384305209004e+00
6.15555555555554168e+00 1.56896593895376624e+00 3.39991776108116506e+00 1.56945107641438741e+00 3.39964541481202565e+00
6.16111111111109722e+00 1.56920754229260728e+00 3.39936655313609659e+00 1.56944772584364389e+00 3.39965807123630182e+00
6.16666666666665275e+00 1.56941026517524818e+00 3.39875402365819657e+00 1.56944391421693918e+00 3.39967172874240520e+00
6.17222222222220829e+00 1.56957238759126882e+00 3.39815367550278769e+00 1.56943961267709620e+00 3.39968630374782244e+00
6.17777777777776382e+00 1.56969218953024914e+00 3.39763901152519487e+00 1.56943479236693939e+00 3.39970171267004062e+00
6.18333333333331936e+00 1.56976795098176924e+00 3.39728353458074395e+00 1.56942942442929212e+00 3.39971787192654551e+00
6.18888888888887490e+00 1.56979795193540994e+00 3.39716074752475983e+00 1.56942348000697840e+00 3.39973469793482508e+00
6.19444444444443043e+00 1.56978047238075025e+00 3.39734415321256611e+00 1.56941693024282203e+00 3.39975210711236508e+00
6.19999999999998597e+00 1.56971379230737096e+00 3.39790725449948949e+00 1.56940974627964636e+00 3.39977001587665306e+00
6.19999999999998597e+00 nan nan nan nan
6.19999999999998597e+00 1.56964959893249389e+00 3.39788538231382820e+00 1.56941361683054370e+00 3.39973779858707825e+00
6.20555555555554150e+00 1.56958095868159320e+00 3.39817704938884768e+00 1.56940663632928712e+00 3.39975992304211916e+00
6.21111111111109704e+00 1.56952194179828242e+00 3.39838533129250520e+00 1.56939909118353405e+00 3.39978041206382020e+00
6.21666666666665257e+00 1.56946890387612603e+00 3.39853696646254377e+00 1.56939098139328426e+00 3.39979926565218094e+00
6.22222222222220811e+00 1.56941820050868941e+00 3.39865869333670423e+00 1.56938230695853775e+00 3.39981648380720136e+00
6.22777777777776365e+00 1.56936618728953770e+00 3.39877725035272826e+00 1.56937306787929431e+00 3.39983206652888148e+00
6.23333333333331918e+00 1.56930921981223515e+00 3.39891937594835891e+00 1.56936326415555438e+00 3.39984601381722218e+00
6.23888888888887472e+00 1.56924365367034691e+00 3.39911180856133788e+00 1.56935289578731774e+00 3.39985832567222257e+00
6.24444444444443025e+00 1.56916584445743879e+00 3.39938128662940686e+00 1.56934196277458438e+00 3.39986900209388265e+00
6.24999999999998579e+00 1.56907214776707438e+00 3.39975454859030712e+00 1.56933046511735452e+00 3.39987804308220287e+00
6.24999999999998579e+00 nan nan nan nan
6.24999999999998579e+00 1.56903184612616631e+00 3.39973269658406174e+00 1.56927099654932545e+00 3.39979884585455761e+00
6.25555555555554132e+00 1.56900283958166220e+00 3.39988596884781558e+00 1.56924194887501334e+00 3.39975794140900822e+00
6.26111111111109686e+00 1.56903361325665380e+00 3.39978724802405008e+00 1.56921259681909819e+00 3.39971791849885197e+00
6.26666666666665240e+00 1.56911125462494794e+00 3.39950298114364236e+00 1.56918294038158068e+00 3.39967877712408972e+00
6.27222222222220793e+00 1.56922285116035032e+00 3.39909961523746640e+00 1.56915297956246058e+00 3.39964051728472061e+00
6.27777777777776347e+00 1.56935549033666688e+00 3.39864359733639843e+00 1.56912271436173767e+00 3.39960313898074507e+00
6.28333333333331900e+00 1.56949625962770356e+00 3.39820137447131421e+00 1.56909214477941195e+00 3.39956664221216309e+00
6.28888888888887454e+00 1.56963224650726674e+00 3.39783939367308818e+00 1.56906127081548363e+00 3.39953102697897425e+00
6.29444444444443008e+00 1.56975053844916212e+00 3.39762410197259612e+00 1.56903009246995251e+00 3.39949629328117942e+00
6.29999999999998561e+00 1.56983822292719610e+00 3.39762194640071336e+00 1.56899860974281879e+00 3.39946244111877771e+00
6.29999999999998561e+00 nan nan nan nan
6.29999999999998561e+00 1.56983523127828839e+00 3.39760007044543633e+00 1.56900659619579907e+00 3.39943947821536607e+00
6.30555555555554115e+00 1.56972816146090555e+00 3.39777087007761081e+00 1.56898619389645422e+00 3.39943890944342675e+00
6.31111111111109668e+00 1.56963963367629966e+00 3.39796390003988913e+00 1.56896695601948322e+00 3.39944274487198506e+00
6.31666666666665222e+00 1.56956550062936051e+00 3.39817166946701565e+00 1.56894892979773082e+00 3.39945112127737614e+00
6.32222222222220775e+00 1.56950161502497743e+00 3.39838668749373651e+00 1.56893216246404199e+00 3.39946417543593693e+00
6.32777777777776329e+00 1.56944382956804018e+00 3.39860146325479695e+00 1.56891670125126215e+00 3.39948204412400390e+00
6.33333333333331883e+00 1.56938799696343834e+00 3.39880850588494265e+00 1.56890259339223603e+00 3.39950486411791220e+00
6.33888888888887436e+00 1.56932996991606166e+00 3.39900032451891798e+00 1.56888988611980906e+00 3.39953277219399741e+00
6.34444444444442990e+00 1.56926560113079994e+00 3.39916942829146995e+00 1.56887862666682576e+00 3.39956590512859735e+00
6.34999999999998543e+00 1.56919074331254249e+00 3.39930832633734292e+00 1.56886886226613176e+00 3.39960439969804717e+00
6.34999999999998543e+00 nan nan nan nan
6.34999999999998543e+00 1.56921041147304341e+00 3.39928646975128101e+00 1.56888617306064670e+00 3.39957196579769150e+00
6.35555555555554097e+00 1.56912139852676091e+00 3.39953020612060497e+00 1.56887295636941149e+00 3.39960576687980032e+00
6.36111111111109651e+00 1.56907616706068231e+00 3.39963698205517639e+00 1.56885900002503753e+00 3.39965629285578297e+00
6.36666666666665204e+00 1.56907084399536600e+00 3.39962467787221989e+00 1.56884430402752462e+00 3.39972354372563901e+00
6.37222222222220758e+00 1.56910155625136905e+00 3.39951117388895696e+00 1.56882886837687296e+00 3.39980751948936932e+00
6.37777777777776311e+00 1.56916443074924916e+00 3.39931435042261132e+00 1.56881269307308235e+00 3.39990822014697303e+00
6.38333333333331865e+00 1.56925559440956386e+00 3.39905208779040624e+00 1.56879577811615323e+00 3.40002564569845100e+00
6.38888888888887418e+00 1.56937117415287086e+00 3.39874226630956366e+00 1.56877812350608492e+00 3.40015979614380237e+00
6.39444444444442972e+00 1.56950729689972768e+00 3.39840276629730598e+00 1.56875972924287810e+00 3.40031067148302801e+00
6.39999999999998526e+00 1.56966008957069181e+00 3.39805146807085778e+00 1.56874059532653254e+00 3.40047827171612660e+00
6.39999999999998526e+00 nan nan nan nan
6.39999999999998526e+00 1.56968934922133285e+00 3.39802959751185396e+00 1.56874473458995700e+00 3.40046179264504067e+00
6.40555555555554079e+00 1.56967090730279013e+00 3.39790467232816473e+00 1.56871486186997844e+00 3.40068211440198764e+00
6.41111111111109633e+00 1.56965233893689304e+00 3.39789497652162931e+00 1.56868493116730345e+00 3.40090530837222893e+00
6.41666666666665186e+00 1.56963026542368711e+00 3.39797700298685612e+00 1.56865481212620672e+00 3.40113018650991128e+00
6.42222222222220740e+00 1.56960130806321896e+00 3.39812724461845495e+00 1.56862437439096314e+00 3.40135556076918011e+00
6.42777777777776294e+00 1.56956208815553433e+00 3.39832219431103422e+00 1.56859348760584738e+00 3.40158024310418217e+00
6.43333333333331847e+00 1.56950922700067919e+00 3.39853834495920193e+00 1.56856202141513368e+00 3.40180304546906465e+00
6.43888888888887401e+00 1.56943934589869971e+00 3.39875218945756741e+00 1.56852984546309715e+00 3.40202277981797341e+00
6.44444444444442954e+00 1.56934906614964209e+00 3.39894022070074042e+00 1.56849682939401225e+00 3.40223825810505387e+00
6.44999999999998508e+00 1.56923500905355184e+00 3.39907893158332852e+00 1.56846284285215365e+00 3.40244829228445278e+00
6.44999999999998508e+00 nan nan nan nan
6.44999999999998508e+00 1.56925111478887858e+00 3.39905707215203057e+00 1.56845008047276169e+00 3.40243083061642659e+00
6.45555555555554061e+00 1.56922677812111644e+00 3.39925797881167790e+00 1.56841829010902956e+00 3.40262895221296180e+00
6.46111111111109615e+00 1.56919430054952636e+00 3.39939890570270409e+00 1.56838936142420282e+00 3.40280239932853990e+00
6.46666666666665169e+00 1.56916192698787227e+00 3.39948088382972147e+00 1.56836329441828126e+00 3.40295117196316177e+00
6.47222222222220722e+00 1.56913790234991901e+00 3.39950494419734328e+00 1.56834008909126488e+00 3.40307527011682653e+00
6.47777777777776276e+00 1.56913047154943031e+00 3.39947211781018277e+00 1.56831974544315345e+00 3.40317469378953463e+00
6.48333333333331829e+00 1.56914787950017010e+00 3.39938343567285228e+00 1.56830226347394741e+00 3.40324944298128607e+00
6.48888888888887383e+00 1.56919837111590321e+00 3.39923992878996506e+00 1.56828764318364655e+00 3.40329951769208039e+00
6.49444444444442937e+00 1.56929019131039338e+00 3.39904262816613434e+00 1.56827588457225087e+00 3.40332491792191849e+00
6.49999999999998490e+00 1.56943158499740476e+00 3.39879256480597247e+00 1.56826698763976013e+00 3.40332564367079948e+00
6.49999999999998490e+00 nan nan nan nan
6.49999999999998490e+00 1.56941282035965601e+00 3.39877070213514720e+00 1.56826991040656738e+00 3.40329147250635211e+00
6.50555555555554044e+00 1.56947409890622680e+00 3.39846827603385204e+00 1.56826741011982551e+00 3.40330265529913811e+00
6.51111111111109597e+00 1.56952000129686042e+00 3.39830799701811825e+00 1.56826761779305146e+00 3.40329396837134324e+00
6.51666666666665151e+00 1.56954940300366119e+00 3.39826183524345415e+00 1.56827053342624545e+00 3.40326541172296704e+00
6.52222222222220704e+00 1.56956117949873408e+00 3.39830176086537028e+00 1.56827615701940748e+00 3.40321698535400996e+00
6.52777777777776258e+00 1.56955420625418385e+00 3.39839974403937672e+00 1.56828448857253755e+00 3.40314868926447156e+00
6.53333333333331812e+00 1.56952735874211391e+00 3.39852775492098180e+00 1.56829552808563522e+00 3.40306052345435273e+00
6.53888888888887365e+00 1.56947951243462991e+00 3.39865776366569561e+00 1.56830927555870092e+00 3.40295248792365301e+00
6.54444444444442919e+00 1.56940954280383593e+00 3.39876174042902779e+00 1.56832573099173467e+00 3.40282458267237198e+00
6.54999999999998472e+00 1.56931632532183674e+00 3.39881165536648755e+00 1.56834489438473623e+00 3.40267680770051006e+00
6.54999999999998472e+00 nan nan nan nan
6.54999999999998472e+00 1.56941161565120879e+00 3.39878979373928258e+00 1.56837670469081525e+00 3.40260547581782502e+00
6.55555555555554026e+00 1.56930932885459851e+00 3.39909427962466770e+00 1.56839904885574133e+00 3.40232954357990591e+00
6.56111111111109579e+00 1.56925359989903468e+00 3.39923952085174630e+00 1.56843083832581454e+00 3.40202626823528487e+00
6.56666666666665133e+00 1.56923384085746642e+00 3.39926616323667963e+00 1.56847673256353337e+00 3.40168216115884325e+00
6.57222222222220687e+00 1.56923946380284063e+00 3.39921485259563161e+00 1.56854139103139611e+00 3.40128373372546244e+00
6.57777777777776240e+00 1.56925988080810619e+00 3.39912623474476616e+00 1.56862947319190060e+00 3.40081749731002470e+00
6.58333333333331794e+00 1.56928450394621066e+00 3.39904095550024410e+00 1.56874563850754534e+00 3.40026996328741182e+00
6.58888888888887347e+00 1.56930274529010294e+00 3.39899966067822934e+00 1.56889454644082815e+00 3.39962764303250431e+00
6.59444444444442901e+00 1.56930401691273036e+00 3.39904299609488492e+00 1.56908085645424777e+00 3.39887704792018441e+00
6.59999999999998455e+00 1.56927773088704159e+00 3.39921160756637386e+00 1.56930922801030182e+00 3.39800468932533350e+00
6.59999999999998455e+00 nan nan nan nan
6.59999999999998455e+00 1.56908417307794013e+00 3.39918974659101059e+00 1.56930522198725853e+00 3.39790002343541797e+00
6.60555555555554008e+00 1.56938395548296272e+00 3.39876319188459020e+00 1.56966489491165029e+00 3.39684124726938608e+00
6.61111111111109562e+00 1.56950097252028486e+00 3.39863317073229609e+00 1.57008857021348369e+00 3.39559698409076383e+00
6.61666666666665115e+00 1.56950034007474182e+00 3.39867366622080214e+00 1.57061050871425034e+00 3.39406794169070647e+00
6.62222222222220669e+00 1.56944717403116951e+00 3.39875866143678484e+00 1.57126497123544273e+00 3.39215482786036793e+00
6.62777777777776222e+00 1.56940659027440277e+00 3.39876213946691630e+00 1.57208621859855380e+00 3.38975835039090212e+00
6.63333333333331776e+00 1.56944370468927774e+00 3.39855808339787346e+00 1.57310851162507581e+00 3.38677921707346385e+00
6.63888888888887330e+00 1.56962363316062969e+00 3.39802047631632931e+00 1.57436611113650082e+00 3.38311813569920705e+00
6.64444444444442883e+00 1.57001149157329456e+00 3.39702330130895858e+00 1.57589327795432177e+00 3.37867581405928652e+00
6.64999999999998437e+00 1.57067239581210716e+00 3.39544054146243690e+00 1.57772427290003070e+00 3.37335295994485662e+00
6.64999999999998437e+00 nan nan nan nan
6.64999999999998437e+00 1.57077303370437416e+00 3.39541864011655603e+00 1.57780650043147008e+00 3.37342725413400801e+00
6.65555555555553990e+00 1.57133598592566059e+00 3.39324925287899015e+00 1.57997817160119403e+00 3.36708985422926688e+00
6.66111111111109544e+00 1.57244771075664236e+00 3.38978800595647378e+00 1.58266452572408345e+00 3.35925049963459044e+00
6.66666666666665098e+00 1.57412444705279708e+00 3.38489840547620480e+00 1.58586556280013879e+00 3.34990919034997825e+00
6.67222222222220651e+00 1.57638243366960107e+00 3.37844395756537663e+00 1.58958128282935962e+00 3.33906592637543076e+00
6.67777777777776205e+00 1.57923790946253217e+00 3.37028816835118716e+00 1.59381168581174593e+00 3.32672070771094797e+00
6.68333333333331758e+00 1.58270711328706626e+00 3.36029454396083027e+00 1.59855677174729816e+00 3.31287353435652987e+00
6.68888888888887312e+00 1.58680628399868118e+00 3.34832659052150206e+00 1.60381654063601586e+00 3.29752440631217647e+00
6.69444444444442865e+00 1.59155166045285323e+00 3.33424781416039862e+00 1.60959099247789950e+00 3.28067332357788821e+00
6.69999999999998419e+00 1.59695948150506006e+00 3.31792172100471516e+00 1.61588012727294861e+00 3.26232028615366376e+00
6.69999999999998419e+00 nan nan nan nan
6.69999999999998419e+00 1.59703776062610769e+00 3.31789890955402722e+00 1.61594901737909868e+00 3.26247835660323693e+00
6.70555555555553973e+00 1.60323662430043035e+00 3.29985089879440086e+00 1.62283136898739788e+00 3.24202167328819035e+00
6.71111111111109526e+00 1.61006113793502847e+00 3.27977236282708740e+00 1.63016559501723379e+00 3.22025847375581531e+00
6.71666666666665080e+00 1.61746261418155091e+00 3.25782097428093076e+00 1.63789801048484884e+00 3.19731960595863551e+00
6.72222222222220633e+00 1.62539236569164669e+00 3.23415440578477353e+00 1.64597493040648657e+00 3.17333591784917601e+00
6.72777777777776187e+00 1.63380170511696421e+00 3.20893032996745875e+00 1.65434266979839006e+00 3.14843825737996230e+00
6.73333333333331741e+00 1.64264194510915318e+00 3.18230641945782944e+00 1.66294754367680175e+00 3.12275747250351898e+00
6.73888888888887294e+00 1.65186439831986198e+00 3.15444034688473041e+00 1.67173586705796473e+00 3.09642441117237155e+00
6.74444444444442848e+00 1.66142037740073967e+00 3.12548978487700335e+00 1.68065395495812209e+00 3.06956992133904416e+00
6.74999999999998401e+00 1.67126119500343551e+00 3.09561240606349219e+00 1.68964812239351714e+00 3.04232485095606142e+00
6.74999999999998401e+00 nan nan nan nan
6.74999999999998401e+00 1.67120669924196541e+00 3.09558690536282421e+00 1.68859455563876160e+00 3.04207701499346461e+00
6.75555555555553955e+00 1.68129429797883612e+00 3.06466261028678533e+00 1.69799867215385203e+00 3.01386511534735480e+00
6.76111111111109508e+00 1.69154900837622835e+00 3.03301965940401352e+00 1.70736686622357037e+00 2.98554205307483578e+00
6.76666666666665062e+00 1.70194929435212949e+00 3.00072966520824780e+00 1.71669913784791706e+00 2.95710782817590800e+00
6.77222222222220616e+00 1.71247361982452651e+00 2.96786424019322581e+00 1.72599548702689143e+00 2.92856244065057103e+00
6.77777777777776169e+00 1.72310044871140722e+00 2.93449499685268655e+00 1.73525591376049393e+00 2.89990589049882486e+00
6.78333333333331723e+00 1.73380824493075880e+00 2.90069354768036947e+00 1.74448041804872456e+00 2.87113817772067037e+00
6.78888888888887276e+00 1.74457547240056909e+00 2.86653150517001265e+00 1.75366899989158309e+00 2.84225930231610713e+00
6.79444444444442830e+00 1.75538059503882504e+00 2.83208048181535554e+00 1.76282165928906998e+00 2.81326926428513424e+00
6.79999999999998384e+00 1.76620207676351404e+00 2.79741209011013536e+00 1.77193839624118454e+00 2.78416806362775260e+00
6.79999999999998384e+00 nan nan nan nan
6.79999999999998384e+00 1.76620532242436612e+00 2.79738282167267327e+00 1.77114274007353623e+00 2.78243671952167793e+00
6.80555555555553937e+00 1.77699432220859088e+00 2.76254425257394631e+00 1.78009022897265412e+00 2.75280843889301563e+00
6.81111111111109491e+00 1.78776631648287943e+00 2.72759681204753690e+00 1.78902598255100864e+00 2.72321801840270883e+00
6.81666666666665044e+00 1.79849987219685636e+00 2.69260436045657281e+00 1.79795000080859957e+00 2.69366545805075619e+00
6.82222222222220598e+00 1.80917355630014609e+00 2.65763075816418137e+00 1.80686228374542712e+00 2.66415075783715904e+00
6.82777777777776151e+00 1.81976593574237344e+00 2.62273986553349037e+00 1.81576283136149086e+00 2.63467391776191606e+00
6.83333333333331705e+00 1.83025557747316303e+00 2.58799554292762801e+00 1.82465164365679122e+00 2.60523493782502813e+00
6.83888888888887259e+00 1.84062104844213881e+00 2.55346165070972120e+00 1.83352872063132777e+00 2.57583381802649569e+00
6.84444444444442812e+00 1.85084091559892561e+00 2.51920204924289814e+00 1.84239406228510116e+00 2.54647055836631742e+00
6.84999999999998366e+00 1.86089374589314804e+00 2.48528059889028574e+00 1.85124766861811074e+00 2.51714515884449463e+00
6.84999999999998366e+00 nan nan nan nan
6.84999999999998366e+00 1.86094811607673716e+00 2.48524718937165989e+00 1.85094532653013988e+00 2.51719342844613170e+00
6.85555555555553919e+00 1.87077042686242101e+00 2.45198695500148611e+00 1.85986649020057371e+00 2.48763559422107416e+00
6.86111111111109473e+00 1.88041267218578989e+00 2.41919012548343648e+00 1.86861552443396839e+00 2.45855791538183599e+00
6.86666666666665026e+00 1.88984001543688063e+00 2.38698682004204521e+00 1.87718998032510132e+00 2.42996861296878697e+00
6.87222222222220580e+00 1.89901762000572938e+00 2.35550715790185050e+00 1.88558740896874899e+00 2.40187590802229822e+00
6.87777777777776134e+00 1.90791064928237364e+00 2.32488125828738701e+00 1.89380536145968859e+00 2.37428802158274133e+00
6.88333333333331687e+00 1.91648426665684912e+00 2.29523924042319116e+00 1.90184138889269705e+00 2.34721317469048740e+00
6.88888888888887241e+00 1.92470363551919377e+00 2.26671122353379850e+00 1.90969304236255111e+00 2.32065958838590802e+00
6.89444444444442794e+00 1.93253391925944373e+00 2.23942732684374546e+00 1.91735787296402771e+00 2.29463548370937342e+00
6.89999999999998348e+00 1.93994028126763540e+00 2.21351766957756801e+00 1.92483343179190380e+00 2.26914908170125518e+00
6.89999999999998348e+00 nan nan nan nan
6.89999999999998348e+00 1.93986176779976383e+00 2.21348049454580709e+00 1.92416302252196258e+00 2.26833387679428400e+00
6.90555555555553902e+00 1.94701224572734777e+00 2.18867959007739143e+00 1.93119275099504217e+00 2.24408777158481909e+00
6.91111111111109455e+00 1.95363183583820033e+00 2.16549917616199306e+00 1.93784044757218399e+00 2.22111456449213973e+00
6.91666666666665009e+00 1.95973195048555238e+00 2.14396014648149480e+00 1.94410611225338714e+00 2.19941425551624548e+00
6.92222222222220562e+00 1.96532400202263702e+00 2.12408339471778129e+00 1.94998974503865230e+00 2.17898684465713632e+00
6.92777777777776116e+00 1.97041940280268646e+00 2.10588981455273627e+00 1.95549134592797924e+00 2.15983233191481272e+00
6.93333333333331669e+00 1.97502956517893202e+00 2.08940029966824392e+00 1.96061091492136796e+00 2.14195071728927466e+00
6.93888888888887223e+00 1.97916590150460636e+00 2.07463574374618620e+00 1.96534845201881869e+00 2.12534200078052171e+00
6.94444444444442777e+00 1.98283982413294213e+00 2.06161704046844863e+00 1.96970395722033120e+00 2.11000618238855386e+00
6.94999999999998330e+00 1.98606274541717065e+00 2.05036508351691493e+00 1.97367743052590550e+00 2.09594326211337156e+00
6.94999999999998330e+00 nan nan nan nan
6.94999999999998330e+00 1.98604232325997265e+00 2.05032558306898327e+00 1.97348021220493819e+00 2.09540423511178586e+00
6.95555555555553884e+00 1.98872212404439197e+00 2.04055249055371624e+00 1.97694270456481291e+00 2.08298907384342069e+00
6.96111111111109437e+00 1.99100486935155074e+00 2.03229214067899688e+00 1.98005197611342654e+00 2.07182893409311042e+00
6.96666666666664991e+00 1.99292426263410793e+00 2.02539816297284814e+00 1.98282494804190002e+00 2.06186369352861831e+00
6.97222222222220545e+00 1.99451400734472029e+00 2.01972418696329248e+00 1.98527854154135341e+00 2.05303322981770853e+00
6.97777777777776098e+00 1.99580780693604631e+00 2.01512384217835239e+00 1.98742967780290747e+00 2.04527742062814477e+00
6.98333333333331652e+00 1.99683936486074365e+00 2.01145075814604946e+00 1.98929527801768247e+00 2.03853614362769076e+00
6.98888888888887205e+00 1.99764238457147081e+00 2.00855856439440705e+00 1.99089226337679959e+00 2.03274927648411019e+00
6.99444444444442759e+00 1.99825056952088498e+00 2.00630089045144766e+00 1.99223755507137801e+00 2.02785669686516812e+00
6.99999999999998312e+00 1.99869762316164468e+00 2.00453136584519331e+00 1.99334807429253957e+00 2.02379828243862603e+00
6.99999999999998312e+00 nan nan nan nan
6.99999999999998312e+00 1.99873725877408615e+00 2.00449120465818709e+00 1.99341294113914147e+00 2.02369164112358479e+00
7.00555555555553866e+00 1.99908564786418030e+00 2.00329785324619047e+00 1.99445557888131941e+00 2.01995035050275762e+00
7.01111111111109420e+00 1.99935534580689422e+00 2.00235171829540759e+00 1.99535778178005585e+00 2.01671174222009597e+00
7.01666666666664973e+00 1.99955751333738574e+00 2.00162289224325329e+00 1.99613197489103378e+00 2.01393165230581017e+00
7.02222222222220527e+00 1.99970331119081290e+00 2.00108146752714022e+00 1.99679058326993686e+00 2.01156591679011409e+00
7.02777777777776080e+00 1.99980390010233400e+00 2.00069753658448279e+00 1.99734603197244875e+00 2.00957037170321851e+00
7.03333333333331634e+00 1.99987044080710685e+00 2.00044119185269276e+00 1.99781074605425335e+00 2.00790085307533728e+00
7.03888888888887188e+00 1.99991409404028930e+00 2.00028252576918542e+00 1.99819715057103342e+00 2.00651319693668118e+00
7.04444444444442741e+00 1.99994602053703963e+00 2.00019163077137252e+00 1.99851767057847352e+00 2.00536323931746319e+00
7.04999999999998295e+00 1.99997738103251610e+00 2.00013859929666893e+00 1.99878473113225663e+00 2.00440681624789541e+00
7.04999999999998295e+00 nan nan nan nan
7.04999999999998295e+00 1.99997607686306633e+00 2.00009837323336548e+00 1.99879060512664330e+00 2.00437294952376055e+00
7.05555555555553848e+00 1.99997954467463512e+00 2.00008030961189309e+00 1.99899875629915358e+00 2.00362310846987191e+00
7.06111111111109402e+00 1.99998373233190763e+00 2.00006109042764635e+00 1.99917784767098694e+00 2.00297795206081464e+00
7.06666666666664955e+00 1.99998820974670921e+00 2.00004212289406835e+00 1.99933022723598697e+00 2.00242902191436212e+00
7.07222222222220509e+00 1.99999254683086436e+00 2.00002481422460177e+00 1.99945824298799613e+00 2.00196785964828727e+00
7.07777777777776063e+00 1.99999631349619778e+00 2.00001057163268614e+00 1.99956424292085844e+00 2.00158600688036348e+00
7.08333333333331616e+00 1.99999907965453505e+00 2.00000080233176591e+00 1.99965057502841725e+00 2.00127500522836410e+00
7.08888888888887170e+00 2.00000041521770022e+00 1.99999691353528242e+00 1.99971958730451571e+00 2.00102639631006429e+00
7.09444444444442723e+00 1.99999989009751911e+00 2.00000031245667698e+00 1.99977362774299672e+00 2.00083172174323520e+00
7.09999999999998277e+00 1.99999707420581574e+00 2.00001240630939225e+00 1.99981504433770430e+00 2.00068252314565198e+00
7.09999999999998277e+00 nan nan nan nan
7.09999999999998277e+00 1.99999867644225393e+00 1.99997217851771492e+00 1.99982158040458824e+00 2.00065000656633440e+00
7.10555555555553831e+00 2.00000188665351741e+00 1.99999401359222717e+00 1.99985130303691072e+00 2.00054285610095128e+00
7.11111111111109384e+00 2.00000314708923543e+00 2.00000333355654236e+00 1.99987633741170145e+00 2.00045260686325665e+00
7.11666666666664938e+00 2.00000298404671106e+00 2.00000377709484933e+00 1.99989703982985279e+00 2.00037797438402665e+00
7.12222222222220491e+00 2.00000192382324693e+00 1.99999898289133715e+00 1.99991376659225772e+00 2.00031767419403739e+00
7.12777777777776045e+00 2.00000049271614833e+00 1.99999258963019400e+00 1.99992687399980862e+00 2.00027042182406589e+00
7.13333333333331598e+00 1.99999921702271677e+00 1.99998823599560938e+00 1.99993671835339870e+00 2.00023493280488696e+00
7.13888888888887152e+00 1.99999862304025577e+00 1.99998956067177192e+00 1.99994365595391987e+00 2.00020992266727760e+00
7.14444444444442706e+00 1.99999923706606975e+00 2.00000020234287046e+00 1.99994804310226515e+00 2.00019410694201394e+00
7.14999999999998259e+00 2.00000158539746131e+00 2.00002379969309318e+00 1.99995023609932732e+00 2.00018620115987300e+00
7.14999999999998259e+00 nan nan nan nan
7.14999999999998259e+00 2.00000145315376709e+00 1.99998357203128552e+00 1.99996117117606031e+00 2.00014821262637943e+00
7.15555555555553813e+00 1.99999918222238993e+00 2.00000569710242981e+00 1.99996440993672797e+00 2.00013653543322345e+00
7.16111111111109366e+00 1.99999836033170597e+00 2.00001394495649842e+00 1.99996704266450021e+00 2.00012704326202595e+00
7.16666666666664920e+00 1.99999857273694892e+00 2.00001230916982919e+00 1.99996915205021097e+00 2.00011943797502934e+00
7.17222222222220473e+00 1.99999940469335202e+00 2.00000478331876508e+00 1.99997082078469535e+00 2.00011342143447601e+00
7.17777777777776027e+00 2.00000044145614941e+00 1.99999536097964281e+00 1.99997213155878684e+00 2.00010869550260795e+00
7.18333333333331581e+00 2.00000126828057345e+00 1.99998803572880468e+00 1.99997316706331962e+00 2.00010496204166888e+00
7.18888888888887134e+00 2.00000147042185894e+00 1.99998680114258987e+00 1.99997400998912767e+00 2.00010192291390076e+00
7.19444444444442688e+00 2.00000063313523935e+00 1.99999565079733843e+00 1.99997474302704559e+00 2.00009927998154602e+00
7.19999999999998241e+00 1.99999834167594681e+00 2.00001857826939045e+00 1.99997544886790735e+00 2.00009673510684705e+00
7.19999999999998241e+00 nan nan nan nan
7.19999999999998241e+00 1.99999835965979988e+00 1.99997835052403605e+00 1.99998205365142279e+00 2.00006946845522560e+00
7.20555555555553795e+00 2.00000036095859501e+00 2.00000145359815606e+00 1.99998215200698182e+00 2.00006904175227218e+00
7.21111111111109349e+00 2.00000105175658982e+00 2.00001098570424052e+00 1.99998223042992929e+00 2.00006870493678868e+00
7.21666666666664902e+00 2.00000082953399261e+00 2.00001079243985691e+00 1.99998229285154916e+00 2.00006844383448623e+00
7.22222222222220456e+00 2.00000009177101301e+00 2.00000471940257141e+00 1.99998234320312473e+00 2.00006824427107466e+00
7.22777777777776009e+00 1.99999923594786178e+00 1.99999661218995373e+00 1.99998238541594020e+00 2.00006809207226288e+00
7.23333333333331563e+00 1.99999865954474765e+00 1.99999031639957048e+00 1.99998242342127841e+00 2.00006797306376161e+00
7.23888888888887116e+00 1.99999876004188004e+00 1.99998967762898960e+00 1.99998246115042311e+00 2.00006787307128064e+00
7.24444444444442670e+00 1.99999993491946859e+00 1.99999854147577860e+00 1.99998250253465804e+00 2.00006777792052981e+00
7.24999999999998224e+00 2.00000258165772316e+00 2.00002075353750541e+00 1.99998255150526671e+00 2.00006767343721936e+00
7.24999999999998224e+00 nan nan nan nan
7.24999999999998224e+00 2.00000234772145324e+00 1.99998052582200825e+00 1.99998821287330264e+00 2.00004616386749978e+00
7.25555555555553777e+00 2.00000011236689623e+00 2.00000203324112924e+00 1.99998823581731644e+00 2.00004594637472755e+00
7.26111111111109331e+00 1.99999916907322817e+00 2.00001055924713844e+00 1.99998825577169370e+00 2.00004577335304790e+00
7.26666666666664884e+00 1.99999915018099861e+00 2.00000982850855236e+00 1.99998827273643487e+00 2.00004564480246128e+00
7.27222222222220438e+00 1.99999968803075800e+00 2.00000356569388904e+00 1.99998828671153972e+00 2.00004556072296724e+00
7.27777777777775992e+00 2.00000041496305725e+00 1.99999549547166322e+00 1.99998829769700825e+00 2.00004552111456535e+00
7.28333333333331545e+00 2.00000096331844501e+00 1.99998934251039295e+00 1.99998830569284047e+00 2.00004552597725649e+00
7.28888888888887099e+00 2.00000096543747219e+00 1.99998883147859452e+00 1.99998831069903638e+00 2.00004557531104021e+00
7.29444444444442652e+00 2.00000005366068834e+00 1.99999768704478509e+00 1.99998831271559574e+00 2.00004566911591697e+00
7.29999999999998206e+00 1.99999786032864391e+00 2.00001963387748072e+00 1.99998831174251901e+00 2.00004580739188631e+00
7.29999999999998206e+00 nan nan nan nan
7.29999999999998206e+00 1.99999821897682217e+00 1.99997940616088399e+00 1.99999248904689675e+00 2.00002964510248660e+00
7.30555555555553759e+00 1.99999999804132700e+00 2.00000253044853160e+00 1.99999249847728300e+00 2.00002950648061839e+00
7.31111111111109313e+00 2.00000070387881212e+00 2.00001177804076535e+00 1.99999250555007269e+00 2.00002940251421713e+00
7.31666666666664867e+00 2.00000065329703336e+00 2.00001110901443147e+00 1.99999251026526581e+00 2.00002933320328324e+00
7.32222222222220420e+00 2.00000016310374740e+00 2.00000448344637505e+00 1.99999251262286215e+00 2.00002929854781630e+00
7.32777777777775974e+00 1.99999955010671093e+00 1.99999586141344232e+00 1.99999251262286215e+00 2.00002929854781630e+00
7.33333333333331527e+00 1.99999913111368044e+00 1.99998920299247773e+00 1.99999251026526581e+00 2.00002933320328324e+00
7.33888888888887081e+00 1.99999922293241239e+00 1.99998846826032750e+00 1.99999250555007269e+00 2.00002940251421713e+00
7.34444444444442635e+00 2.00000014237066237e+00 1.99999761729383696e+00 1.99999249847728300e+00 2.00002950648061839e+00
7.34999999999998188e+00 2.00000220623618752e+00 2.00002061016985122e+00 1.99999248904689675e+00 2.00002964510248660e+00
7.34999999999998188e+00 nan nan nan nan
7.34999999999998188e+00 2.00000184765898803e+00 1.99998038244777376e+00 1.99999501652321587e+00 2.00001721245221153e+00
7.35555555555553742e+00 2.00000014025118755e+00 2.00000213007058214e+00 1.99999510523499846e+00 2.00001740602067279e+00
7.36111111111109295e+00 1.99999937791370597e+00 2.00001083135666180e+00 1.99999518993716086e+00 2.00001761670366429e+00
7.36666666666664849e+00 1.99999929982953129e+00 2.00001021467161033e+00 1.99999527062970328e+00 2.00001784450118603e+00
7.37222222222220402e+00 1.99999964518164863e+00 2.00000400838102710e+00 1.99999534731262507e+00 2.00001808941323755e+00
7.37777777777775956e+00 2.00000015315304536e+00 1.99999594085050991e+00 1.99999541998592667e+00 2.00001835143982021e+00
7.38333333333331510e+00 2.00000056292670836e+00 1.99998974044565769e+00 1.99999548864960808e+00 2.00001863058093310e+00
7.38888888888887063e+00 2.00000061368562365e+00 1.99998913553206892e+00 1.99999555330366929e+00 2.00001892683657578e+00
7.39444444444442617e+00 2.00000004461277836e+00 1.99999785447534184e+00 1.99999561394811010e+00 2.00001924020674959e+00
7.39999999999998170e+00 1.99999859489115872e+00 2.00001962564107583e+00 1.99999567058293071e+00 2.00001957069145275e+00
7.39999999999998170e+00 nan nan nan nan
7.39999999999998170e+00 1.99999889967735012e+00 1.99997939792270163e+00 1.99999721178415335e+00 2.00001106015487595e+00
7.40555555555553724e+00 2.00000005815389681e+00 2.00000225737104831e+00 1.99999722388910994e+00 2.00001101650990876e+00
7.41111111111109278e+00 2.00000050718641287e+00 2.00001140492372187e+00 1.99999723296782728e+00 2.00001098377618325e+00
7.41666666666664831e+00 2.00000045747549349e+00 2.00001075780931314e+00 1.99999723902030557e+00 2.00001096195369943e+00
7.42222222222220385e+00 2.00000011972173564e+00 2.00000423325641474e+00 1.99999724204654483e+00 2.00001095104245774e+00
7.42777777777775938e+00 1.99999970462573695e+00 1.99999574849361972e+00 1.99999724204654483e+00 2.00001095104245774e+00
7.43333333333331492e+00 1.99999942288809396e+00 1.99998922074951868e+00 1.99999723902030557e+00 2.00001096195369943e+00
7.43888888888887045e+00 1.99999948520940340e+00 1.99998856725270402e+00 1.99999723296782728e+00 2.00001098377618325e+00
7.44444444444442599e+00 2.00000010229026115e+00 1.99999770523176790e+00 1.99999722388910994e+00 2.00001101650990876e+00
7.44999999999998153e+00 2.00000148483126505e+00 2.00002055191530248e+00 1.99999721178415335e+00 2.00001106015487595e+00
7.44999999999998153e+00 nan nan nan nan
7.44999999999998153e+00 2.00000123715755906e+00 1.99998032419571170e+00 1.99999837931272895e+00 2.00000645819512179e+00
7.45555555555553706e+00 2.00000009315025418e+00 2.00000227877697911e+00 1.99999838724610046e+00 2.00000642959097297e+00
7.46111111111109260e+00 1.99999957298105890e+00 2.00001104611308955e+00 1.99999839319612915e+00 2.00000640813786124e+00
7.46666666666664813e+00 1.99999950739327592e+00 2.00001039487162480e+00 1.99999839716281480e+00 2.00000639383578660e+00
7.47222222222220367e+00 1.99999972713020924e+00 2.00000409372016508e+00 1.99999839914615762e+00 2.00000638668474950e+00
7.47777777777775920e+00 2.00000006293516108e+00 1.99999591132629151e+00 1.99999839914615762e+00 2.00000638668474950e+00
7.48333333333331474e+00 2.00000034555143547e+00 1.99998961635758477e+00 1.99999839716281480e+00 2.00000639383578660e+00
7.48888888888887028e+00 2.00000040572233528e+00 1.99998897748162596e+00 1.99999839319612915e+00 2.00000640813786124e+00
7.49444444444442581e+00 2.00000007419116343e+00 1.99999776336599533e+00 1.99999838724610046e+00 2.00000642959097297e+00
7.49999999999998135e+00 1.99999918170122415e+00 2.00001974267827398e+00 1.99999837931272895e+00 2.00000645819512179e+00
7.49999999999998135e+00 nan nan nan nan
7.49999999999998135e+00 1.99999938395056120e+00 1.99997951495869986e+00 1.99999908096619938e+00 2.00000367554948344e+00
7.50555555555553688e+00 2.00000007810687608e+00 2.00000222193319965e+00 1.99999908591761555e+00 2.00000365769690847e+00
7.51111111111109242e+00 2.00000032821735774e+00 2.00001131559866741e+00 1.99999908963117790e+00 2.00000364430747712e+00
7.51666666666664796e+00 2.00000026973780276e+00 2.00001068431465523e+00 1.99999909210688598e+00 2.00000363538118986e+00
7.52222222222220349e+00 2.00000003812400706e+00 2.00000421644071880e+00 1.99999909334474002e+00 2.00000363091804623e+00
7.52777777777775903e+00 1.99999976883176700e+00 1.99999580033641111e+00 1.99999909334474002e+00 2.00000363091804623e+00
7.53333333333331456e+00 1.99999959731687960e+00 1.99998932436128718e+00 1.99999909210688598e+00 2.00000363538118986e+00
7.53888888888887010e+00 1.99999965903514010e+00 1.99998867687490001e+00 1.99999908963117790e+00 2.00000364430747712e+00
7.54444444444442563e+00 2.00000008944234553e+00 1.99999774623680437e+00 1.99999908591761555e+00 2.00000365769690847e+00
7.54999999999998117e+00 2.00000102399429158e+00 2.00002042080655418e+00 1.99999908096619938e+00 2.00000367554948344e+00
7.54999999999998117e+00 nan nan nan nan
7.54999999999998117e+00 2.00000085713441944e+00 1.99998019308721697e+00 1.99999948891476276e+00 2.00000204946352644e+00
7.55555555555553671e+00 2.00000008812341701e+00 2.00000226922209112e+00 1.99999949187419257e+00 2.00000203879315475e+00
7.56111111111109224e+00 1.99999972646596746e+00 2.00001108594395083e+00 1.99999949409376465e+00 2.00000203079037586e+00
7.56666666666664778e+00 1.99999966443521560e+00 2.00001043283128777e+00 1.99999949557347967e+00 2.00000202545518979e+00
7.57222222222220331e+00 1.99999979430430774e+00 2.00000409946259072e+00 1.99999949631333696e+00 2.00000202278759698e+00
7.57777777777775885e+00 2.00000000834638847e+00 1.99999587541635138e+00 1.99999949631333696e+00 2.00000202278759698e+00
7.58333333333331439e+00 2.00000019883460256e+00 1.99998955027106029e+00 1.99999949557347967e+00 2.00000202545518979e+00
7.58888888888886992e+00 2.00000025804209569e+00 1.99998891360520714e+00 1.99999949409376465e+00 2.00000203079037586e+00
7.59444444444442546e+00 2.00000007824201242e+00 1.99999775499728316e+00 1.99999949187419257e+00 2.00000203879315475e+00
7.59999999999998099e+00 1.99999955170749955e+00 2.00001986402577803e+00 1.99999948891476276e+00 2.00000204946352644e+00
7.59999999999998099e+00 nan nan nan nan
7.59999999999998099e+00 1.99999968902982861e+00 1.99997963630628783e+00 1.99999971971339563e+00 2.00000112588468060e+00
7.60555555555553653e+00 2.00000007878875952e+00 2.00000223699257873e+00 1.99999972141876881e+00 2.00000111973587114e+00
7.61111111111109206e+00 2.00000020148109092e+00 2.00001128448243159e+00 1.99999972269779880e+00 2.00000111512426404e+00
7.61666666666664760e+00 2.00000014208295962e+00 2.00001065005949652e+00 1.99999972355048539e+00 2.00000111204985931e+00
7.62222222222220314e+00 1.99999998557050107e+00 2.00000420500742893e+00 1.99999972397682857e+00 2.00000111051265694e+00
7.62777777777775867e+00 1.99999981691985207e+00 1.99999582060987890e+00 1.99999972397682857e+00 2.00000111051265694e+00
7.63333333333331421e+00 1.99999972110714896e+00 1.99998936815049966e+00 1.99999972355048539e+00 2.00000111204985931e+00
7.63888888888886974e+00 1.99999978310852811e+00 1.99998871891294394e+00 1.99999972269779880e+00 2.00000111512426404e+00
7.64444444444442528e+00 2.00000008790012540e+00 1.99999774418086429e+00 1.99999972141876881e+00 2.00000111973587114e+00
7.64999999999998082e+00 2.00000072045807764e+00 2.00002031523791279e+00 1.99999971971339563e+00 2.00000112588468060e+00
7.64999999999998082e+00 nan nan nan nan
7.64999999999998082e+00 2.00000060905961119e+00 1.99998008751847167e+00 1.99999984763732375e+00 2.00000061260763884e+00
7.65555555555553635e+00 2.00000008745883751e+00 2.00000225976511636e+00 1.99999984859220392e+00 2.00000060916476974e+00
7.66111111111109189e+00 1.99999982901599815e+00 2.00001111873425952e+00 1.99999984930836416e+00 2.00000060658261747e+00
7.66666666666664742e+00 1.99999976721272610e+00 2.00001046912831359e+00 1.99999984978580425e+00 2.00000060486118292e+00
7.67222222222220296e+00 1.99999983553065475e+00 2.00000411564969216e+00 1.99999985002452441e+00 2.00000060400046564e+00
7.67777777777775849e+00 1.99999996745141706e+00 1.99999586300080701e+00 1.99999985002452441e+00 2.00000060400046564e+00
7.68333333333331403e+00 2.00000009645664623e+00 1.99998951588407170e+00 1.99999984978580425e+00 2.00000060486118292e+00
7.68888888888886957e+00 2.00000015602797543e+00 1.99998887900189914e+00 1.99999984930836416e+00 2.00000060658261747e+00
7.69444444444442510e+00 2.00000007964703830e+00 1.99999775705670180e+00 1.99999984859220392e+00 2.00000060916476974e+00
7.69999999999998064e+00 1.99999980079546669e+00 2.00001995475089300e+00 1.99999984763732375e+00 2.00000061260763884e+00
7.69999999999998064e+00 nan nan nan nan
7.69999999999998064e+00 1.99999988928214578e+00 1.99997972703145077e+00 1.99999991758512552e+00 2.00000033142976230e+00
7.70555555555553617e+00 2.00000008007218444e+00 2.00000224172903129e+00 1.99999991810923650e+00 2.00000032954005302e+00
7.71111111111109171e+00 2.00000011972421365e+00 2.00001125165740223e+00 1.99999991850231984e+00 2.00000032812277118e+00
7.71666666666664725e+00 2.00000006007055831e+00 2.00001061455073792e+00 1.99999991876437533e+00 2.00000032717791676e+00
7.72222222222220278e+00 1.99999995294354482e+00 2.00000418814321357e+00 1.99999991889540318e+00 2.00000032670548933e+00
7.72777777777775832e+00 1.99999985017549919e+00 1.99999583016900573e+00 1.99999991889540318e+00 2.00000032670548933e+00
7.73333333333331385e+00 1.99999980359874696e+00 1.99998939836228873e+00 1.99999991876437533e+00 2.00000032717791676e+00
7.73888888888886939e+00 1.99999986504561456e+00 1.99998875045723845e+00 1.99999991850231984e+00 2.00000032812277118e+00
7.74444444444442492e+00 2.00000008634842708e+00 1.99999774418802989e+00 1.99999991810923650e+00 2.00000032954005302e+00
7.74999999999998046e+00 2.00000051933951051e+00 2.00002023728883893e+00 1.99999991758512552e+00 2.00000033142976230e+00
7.74999999999998046e+00 nan nan nan nan
7.74999999999998046e+00 2.00000045084488232e+00 1.99998000956938737e+00 1.99999995554601062e+00 2.00000017851019019e+00
7.75555555555553600e+00 2.00000008598635226e+00 2.00000225709516144e+00 1.99999995583012735e+00 2.00000017748579273e+00
7.76111111111109153e+00 1.99999989305435477e+00 2.00001114872573860e+00 1.99999995604321490e+00 2.00000017671749486e+00
7.76666666666664707e+00 1.99999983160552053e+00 2.00001050108839129e+00 1.99999995618527326e+00 2.00000017620529613e+00
7.77222222222220260e+00 1.99999986119648110e+00 2.00000413081039152e+00 1.99999995625630245e+00 2.00000017594919699e+00
7.77777777777775814e+00 1.99999994138386739e+00 1.99999585451901241e+00 1.99999995625630245e+00 2.00000017594919699e+00
7.78333333333331367e+00 2.00000003172430985e+00 1.99998948884152616e+00 1.99999995618527326e+00 2.00000017620529613e+00
7.78888888888886921e+00 2.00000009177444005e+00 1.99998885040520524e+00 1.99999995604321490e+00 2.00000017671749486e+00
7.79444444444442475e+00 2.00000008109088956e+00 1.99999775583732209e+00 1.99999995583012735e+00 2.00000017748579273e+00
7.79999999999998028e+00 1.99999995923028817e+00 2.00002002176514937e+00 1.99999995554601062e+00 2.00000017851019019e+00
7.79999999999998028e+00 nan nan nan nan
7.79999999999998028e+00 2.00000001046580334e+00 1.99997979404570470e+00 1.99999997603689117e+00 2.00000009535304635e+00
7.80555555555553582e+00 2.00000008135813134e+00 2.00000224378061153e+00 1.99999997618940739e+00 2.00000009480314134e+00
7.81111111111109135e+00 2.00000007084140519e+00 2.00001122563547451e+00 1.99999997630379478e+00 2.00000009439071258e+00
7.81666666666664689e+00 2.00000001082711476e+00 2.00001058700912582e+00 1.99999997638005289e+00 2.00000009411576007e+00
7.82222222222220243e+00 1.99999993322675218e+00 2.00000417530039920e+00 1.99999997641818195e+00 2.00000009397828382e+00
7.82777777777775796e+00 1.99999986995180801e+00 1.99999583790812663e+00 1.99999997641818195e+00 2.00000009397828382e+00
7.83333333333331350e+00 1.99999985291377302e+00 1.99998942223114118e+00 1.99999997638005289e+00 2.00000009411576007e+00
7.83888888888886903e+00 1.99999991402413868e+00 1.99998877566827615e+00 1.99999997630379478e+00 2.00000009439071258e+00
7.84444444444442457e+00 2.00000008519439598e+00 1.99999774561836374e+00 1.99999997618940739e+00 2.00000009480314134e+00
7.84999999999998010e+00 2.00000039833603660e+00 2.00002017948023703e+00 1.99999997603689117e+00 2.00000009535304635e+00
7.84999999999998010e+00 nan nan nan nan
7.84999999999998010e+00 2.00000036202251508e+00 1.99997995176078991e+00 1.99999998697103565e+00 2.00000004970412126e+00
7.85555555555553564e+00 2.00000008501694726e+00 2.00000225529569109e+00 1.99999998705079918e+00 2.00000004941652998e+00
7.86111111111109118e+00 1.99999992886888212e+00 2.00001117105550552e+00 1.99999998711062177e+00 2.00000004920083629e+00
7.86666666666664671e+00 1.99999986771990623e+00 2.00001052461807927e+00 1.99999998715050364e+00 2.00000004905704065e+00
7.87222222222220225e+00 1.99999987571160798e+00 2.00000414156125661e+00 1.99999998717044458e+00 2.00000004898514261e+00
7.87777777777775778e+00 1.99999992698557527e+00 1.99999584746288472e+00 1.99999998717044458e+00 2.00000004898514261e+00
7.88333333333331332e+00 1.99999999568339537e+00 1.99998946790080856e+00 1.99999998715050364e+00 2.00000004905704065e+00
7.88888888888886886e+00 2.00000005594665620e+00 1.99998882845287329e+00 1.99999998711062177e+00 2.00000004920083629e+00
7.89444444444442439e+00 2.00000008191694612e+00 1.99999775469692476e+00 1.99999998705079918e+00 2.00000004941652998e+00
7.89999999999997993e+00 2.00000004773585172e+00 2.00002007221080857e+00 1.99999998697103565e+00 2.00000004970412126e+00
7.89999999999997993e+00 nan nan nan nan
7.89999999999997993e+00 2.00000007093173204e+00 1.99997984449136101e+00 1.99999999254386518e+00 2.00000002371084840e+00
7.90555555555553546e+00 2.00000008202040869e+00 2.00000224527401249e+00 1.99999999258139982e+00 2.00000002357551576e+00
7.91111111111109100e+00 2.00000004645317286e+00 2.00001120613920769e+00 1.99999999260955064e+00 2.00000002347401651e+00
7.91666666666664653e+00 1.99999998621910979e+00 2.00001056660947141e+00 1.99999999262831785e+00 2.00000002340635019e+00
7.92222222222220207e+00 1.99999992330730270e+00 2.00000416620732979e+00 1.99999999263770145e+00 2.00000002337251681e+00
7.92777777777775761e+00 1.99999987970683613e+00 1.99999584445530809e+00 1.99999999263770145e+00 2.00000002337251681e+00
7.93333333333331314e+00 1.99999987740679463e+00 1.99998944087593200e+00 1.99999999262831785e+00 2.00000002340635019e+00
7.93888888888886868e+00 1.99999993839626167e+00 1.99998879499172766e+00 1.99999999260955064e+00 2.00000002347401651e+00
7.94444444444442421e+00 2.00000008466432178e+00 1.99999774632521987e+00 1.99999999258139982e+00 2.00000002357551576e+00
7.94999999999997975e+00 2.00000033820005862e+00 2.00002013439893478e+00 1.99999999254386518e+00 2.00000002371084840e+00
7.94999999999997975e+00 nan nan nan nan
7.94999999999997975e+00 2.00000032690755303e+00 1.99997990667948877e+00 1.99999999488232394e+00 2.00000000709456982e+00
7.95555555555553529e+00 2.00000008461444834e+00 2.00000225420878941e+00 1.99999999489273050e+00 2.00000000705704828e+00
7.96111111111109082e+00 1.99999994301805395e+00 2.00001118868654126e+00 1.99999999490053537e+00 2.00000000702890679e+00
7.96666666666664636e+00 1.99999988201337953e+00 2.00001054284428070e+00 1.99999999490573876e+00 2.00000000701014624e+00
7.97222222222220189e+00 1.99999988149543362e+00 2.00000414941354432e+00 1.99999999490834046e+00 2.00000000700076574e+00
7.97777777777775743e+00 1.99999992135922633e+00 1.99999584112586759e+00 1.99999999490834046e+00 2.00000000700076574e+00
7.98333333333331296e+00 1.99999998149976621e+00 1.99998945071278755e+00 1.99999999490573876e+00 2.00000000701014624e+00
7.98888888888886850e+00 2.00000004181206270e+00 1.99998881090584013e+00 1.99999999490053537e+00 2.00000000702890679e+00
7.99444444444442404e+00 2.00000008219112546e+00 1.99999775443656214e+00 1.99999999489273050e+00 2.00000000705704828e+00
7.99999999999997957e+00 2.00000008253196349e+00 2.00002011403648883e+00 1.99999999488232394e+00 2.00000000709456982e+00
7.99999999999997957e+00 nan nan nan nan


==> figs/discont_exact.txt <==
# N=3200, xN=8.000000, tN=0.250000, rkcfl=0.300000, j=1203, tn[k]=0.250000
# (skip odd points) 
# mu = 0.025, lam = 0.25
xn u v
1.25000000000000003e-03 1.99999999999992428e+00 1.99999999999989897e+00
6.25000000000000035e-03 1.99999999999992428e+00 1.99999999999990008e+00
1.12499999999999996e-02 1.99999999999992428e+00 1.99999999999990496e+00
1.62500000000000006e-02 1.99999999999992428e+00 1.99999999999990807e+00
2.12500000000000015e-02 1.99999999999992406e+00 1.99999999999989919e+00
2.62499999999999990e-02 1.99999999999992339e+00 1.99999999999987965e+00
3.12499999999999965e-02 1.99999999999992295e+00 1.99999999999987965e+00
3.62499999999999975e-02 1.99999999999992228e+00 1.99999999999988276e+00
4.12500000000000019e-02 1.99999999999992228e+00 1.99999999999988498e+00
4.62500000000000064e-02 1.99999999999992228e+00 1.99999999999988365e+00
5.12500000000000108e-02 1.99999999999992162e+00 1.99999999999988187e+00
5.62500000000000153e-02 1.99999999999992295e+00 1.99999999999987765e+00
6.12500000000000197e-02 1.99999999999992273e+00 1.99999999999987965e+00
6.62500000000000172e-02 1.99999999999992273e+00 1.99999999999988298e+00
7.12500000000000216e-02 1.99999999999992273e+00 1.99999999999988276e+00
7.62500000000000261e-02 1.99999999999992006e+00 1.99999999999987521e+00
8.12500000000000305e-02 1.99999999999991895e+00 1.99999999999987099e+00
8.62500000000000350e-02 1.99999999999991873e+00 1.99999999999987299e+00
9.12500000000000394e-02 1.99999999999991873e+00 1.99999999999987499e+00
9.62500000000000439e-02 1.99999999999991895e+00 1.99999999999987632e+00
1.01250000000000048e-01 1.99999999999991873e+00 1.99999999999987610e+00
1.06250000000000053e-01 1.99999999999991762e+00 1.99999999999987521e+00
1.11250000000000057e-01 1.99999999999991740e+00 1.99999999999987432e+00
1.16250000000000062e-01 1.99999999999991696e+00 1.99999999999987765e+00
1.21250000000000066e-01 1.99999999999991696e+00 1.99999999999987921e+00
1.26250000000000057e-01 1.99999999999991762e+00 1.99999999999987765e+00
1.31250000000000061e-01 1.99999999999991873e+00 1.99999999999987610e+00
1.36250000000000066e-01 1.99999999999991873e+00 1.99999999999987765e+00
1.41250000000000070e-01 1.99999999999991873e+00 1.99999999999987876e+00
1.46250000000000074e-01 1.99999999999991829e+00 1.99999999999987899e+00
1.51250000000000079e-01 1.99999999999991762e+00 1.99999999999987876e+00
1.56250000000000083e-01 1.99999999999991762e+00 1.99999999999987921e+00
1.61250000000000088e-01 1.99999999999991696e+00 1.99999999999988143e+00
1.66250000000000092e-01 1.99999999999991696e+00 1.99999999999987965e+00
1.71250000000000097e-01 1.99999999999991696e+00 1.99999999999988165e+00
1.76250000000000101e-01 1.99999999999991696e+00 1.99999999999988276e+00
1.81250000000000105e-01 1.99999999999991696e+00 1.99999999999988431e+00
1.86250000000000110e-01 1.99999999999991696e+00 1.99999999999988631e+00
1.91250000000000114e-01 1.99999999999991629e+00 1.99999999999988542e+00
1.96250000000000119e-01 1.99999999999991629e+00 1.99999999999988809e+00
2.01250000000000123e-01 1.99999999999991629e+00 1.99999999999989164e+00
2.06250000000000128e-01 1.99999999999991629e+00 1.99999999999989342e+00
2.11250000000000132e-01 1.99999999999991607e+00 1.99999999999989764e+00
2.16250000000000137e-01 1.99999999999991696e+00 1.99999999999989653e+00
2.21250000000000141e-01 1.99999999999991696e+00 1.99999999999989919e+00
2.26250000000000145e-01 1.99999999999991740e+00 1.99999999999990319e+00
2.31250000000000150e-01 1.99999999999991696e+00 1.99999999999990408e+00
2.36250000000000154e-01 1.99999999999991651e+00 1.99999999999990452e+00
2.41250000000000159e-01 1.99999999999991407e+00 1.99999999999989542e+00
2.46250000000000163e-01 1.99999999999991429e+00 1.99999999999989342e+00
2.51250000000000140e-01 1.99999999999991429e+00 1.99999999999989564e+00
2.56250000000000144e-01 1.99999999999991496e+00 1.99999999999989386e+00
2.61250000000000149e-01 1.99999999999991740e+00 1.99999999999988631e+00
2.66250000000000153e-01 1.99999999999991895e+00 1.99999999999988498e+00
2.71250000000000158e-01 1.99999999999991873e+00 1.99999999999988765e+00
2.76250000000000162e-01 1.99999999999991829e+00 1.99999999999988809e+00
2.81250000000000167e-01 1.99999999999991762e+00 1.99999999999988720e+00
2.86250000000000171e-01 1.99999999999991762e+00 1.99999999999988565e+00
2.91250000000000175e-01 1.99999999999991562e+00 1.99999999999988098e+00
2.96250000000000180e-01 1.99999999999991496e+00 1.99999999999987832e+00
3.01250000000000184e-01 1.99999999999991496e+00 1.99999999999987965e+00
3.06250000000000189e-01 1.99999999999991429e+00 1.99999999999988187e+00
3.11250000000000193e-01 1.99999999999991473e+00 1.99999999999988409e+00
3.16250000000000198e-01 1.99999999999991562e+00 1.99999999999988654e+00
3.21250000000000202e-01 1.99999999999991562e+00 1.99999999999988698e+00
3.26250000000000207e-01 1.99999999999991473e+00 1.99999999999988676e+00
3.31250000000000211e-01 1.99999999999991362e+00 1.99999999999988365e+00
3.36250000000000215e-01 1.99999999999991340e+00 1.99999999999988565e+00
3.41250000000000220e-01 1.99999999999991340e+00 1.99999999999988676e+00
3.46250000000000224e-01 1.99999999999991362e+00 1.99999999999988831e+00
3.51250000000000229e-01 1.99999999999991362e+00 1.99999999999989186e+00
3.56250000000000233e-01 1.99999999999991562e+00 1.99999999999988787e+00
3.61250000000000238e-01 1.99999999999991562e+00 1.99999999999988942e+00
3.66250000000000242e-01 1.99999999999991629e+00 1.99999999999989519e+00
3.71250000000000246e-01 1.99999999999991696e+00 1.99999999999989519e+00
3.76250000000000251e-01 1.99999999999991696e+00 1.99999999999989320e+00
3.81250000000000255e-01 1.99999999999991762e+00 1.99999999999989342e+00
3.86250000000000260e-01 1.99999999999991762e+00 1.99999999999989431e+00
3.91250000000000264e-01 1.99999999999991762e+00 1.99999999999989631e+00
3.96250000000000269e-01 1.99999999999991784e+00 1.99999999999989875e+00
4.01250000000000273e-01 1.99999999999991873e+00 1.99999999999989608e+00
4.06250000000000278e-01 1.99999999999991784e+00 1.99999999999989297e+00
4.11250000000000282e-01 1.99999999999991762e+00 1.99999999999989142e+00
4.16250000000000286e-01 1.99999999999991607e+00 1.99999999999988987e+00
4.21250000000000291e-01 1.99999999999991607e+00 1.99999999999989231e+00
4.26250000000000295e-01 1.99999999999991607e+00 1.99999999999989475e+00
4.31250000000000300e-01 1.99999999999991562e+00 1.99999999999989875e+00
4.36250000000000304e-01 1.99999999999991651e+00 1.99999999999989786e+00
4.41250000000000309e-01 1.99999999999991762e+00 1.99999999999989564e+00
4.46250000000000313e-01 1.99999999999991762e+00 1.99999999999989897e+00
4.51250000000000318e-01 1.99999999999991762e+00 1.99999999999990141e+00
4.56250000000000322e-01 1.99999999999991762e+00 1.99999999999990274e+00
4.61250000000000326e-01 1.99999999999991740e+00 1.99999999999990341e+00
4.66250000000000331e-01 1.99999999999991762e+00 1.99999999999990630e+00
4.71250000000000335e-01 1.99999999999991696e+00 1.99999999999990452e+00
4.76250000000000340e-01 1.99999999999991651e+00 1.99999999999990319e+00
4.81250000000000344e-01 1.99999999999991762e+00 1.99999999999990008e+00
4.86250000000000349e-01 1.99999999999991762e+00 1.99999999999990008e+00
4.91250000000000353e-01 1.99999999999991740e+00 1.99999999999989830e+00
4.96250000000000357e-01 1.99999999999991740e+00 1.99999999999989386e+00
5.01250000000000306e-01 1.99999999999991762e+00 1.99999999999989431e+00
5.06250000000000200e-01 1.99999999999991696e+00 1.99999999999989297e+00
5.11250000000000093e-01 1.99999999999991696e+00 1.99999999999989608e+00
5.16249999999999987e-01 1.99999999999991740e+00 1.99999999999989586e+00
5.21249999999999880e-01 1.99999999999991873e+00 1.99999999999989209e+00
5.26249999999999774e-01 1.99999999999991873e+00 1.99999999999989297e+00
5.31249999999999667e-01 1.99999999999991873e+00 1.99999999999989475e+00
5.36249999999999560e-01 1.99999999999991895e+00 1.99999999999989742e+00
5.41249999999999454e-01 1.99999999999991895e+00 1.99999999999989964e+00
5.46249999999999347e-01 1.99999999999991895e+00 1.99999999999990097e+00
5.51249999999999241e-01 1.99999999999991784e+00 1.99999999999989941e+00
5.56249999999999134e-01 1.99999999999991762e+00 1.99999999999989830e+00
5.61249999999999027e-01 1.99999999999991762e+00 1.99999999999990141e+00
5.66249999999998921e-01 1.99999999999991762e+00 1.99999999999990496e+00
5.71249999999998814e-01 1.99999999999991762e+00 1.99999999999990830e+00
5.76249999999998708e-01 1.99999999999991762e+00 1.99999999999991029e+00
5.81249999999998601e-01 1.99999999999991762e+00 1.99999999999991163e+00
5.86249999999998495e-01 1.99999999999991784e+00 1.99999999999991673e+00
5.91249999999998388e-01 1.99999999999991651e+00 1.99999999999990807e+00
5.96249999999998281e-01 1.99999999999991762e+00 1.99999999999990985e+00
6.01249999999998175e-01 1.99999999999991895e+00 1.99999999999990541e+00
6.06249999999998068e-01 1.99999999999991895e+00 1.99999999999990696e+00
6.11249999999997962e-01 1.99999999999991895e+00 1.99999999999990941e+00
6.16249999999997855e-01 1.99999999999991873e+00 1.99999999999991096e+00
6.21249999999997748e-01 1.99999999999991895e+00 1.99999999999990941e+00
6.26249999999997642e-01 1.99999999999991784e+00 1.99999999999990608e+00
6.31249999999997535e-01 1.99999999999991762e+00 1.99999999999990630e+00
6.36249999999997429e-01 1.99999999999991873e+00 1.99999999999991207e+00
6.41249999999997322e-01 1.99999999999991873e+00 1.99999999999991518e+00
6.46249999999997216e-01 1.99999999999991873e+00 1.99999999999991629e+00
6.51249999999997109e-01 1.99999999999991895e+00 1.99999999999991918e+00
6.56249999999997002e-01 1.99999999999991829e+00 1.99999999999991873e+00
6.61249999999996896e-01 1.99999999999991762e+00 1.99999999999991762e+00
6.66249999999996789e-01 1.99999999999991873e+00 1.99999999999991651e+00
6.71249999999996683e-01 1.99999999999991895e+00 1.99999999999991585e+00
6.76249999999996576e-01 1.99999999999991873e+00 1.99999999999991762e+00
6.81249999999996469e-01 1.99999999999991895e+00 1.99999999999991918e+00
6.86249999999996363e-01 1.99999999999992006e+00 1.99999999999992117e+00
6.91249999999996256e-01 1.99999999999992029e+00 1.99999999999991673e+00
6.96249999999996150e-01 1.99999999999991873e+00 1.99999999999991651e+00
7.01249999999996043e-01 1.99999999999992006e+00 1.99999999999991496e+00
7.06249999999995937e-01 1.99999999999992095e+00 1.99999999999990630e+00
7.11249999999995830e-01 1.99999999999992228e+00 1.99999999999990297e+00
7.16249999999995723e-01 1.99999999999992228e+00 1.99999999999990452e+00
7.21249999999995617e-01 1.99999999999992228e+00 1.99999999999990630e+00
7.26249999999995510e-01 1.99999999999992228e+00 1.99999999999990807e+00
7.31249999999995404e-01 1.99999999999992228e+00 1.99999999999990985e+00
7.36249999999995297e-01 1.99999999999992273e+00 1.99999999999991029e+00
7.41249999999995191e-01 1.99999999999992273e+00 1.99999999999991163e+00
7.46249999999995084e-01 1.99999999999992273e+00 1.99999999999991318e+00
7.51249999999994977e-01 1.99999999999992428e+00 1.99999999999991029e+00
7.56249999999994871e-01 1.99999999999992406e+00 1.99999999999991185e+00
7.61249999999994764e-01 1.99999999999992273e+00 1.99999999999990963e+00
7.66249999999994658e-01 1.99999999999992273e+00 1.99999999999991340e+00
7.71249999999994551e-01 1.99999999999992273e+00 1.99999999999991585e+00
7.76249999999994444e-01 1.99999999999992295e+00 1.99999999999991962e+00
7.81249999999994338e-01 1.99999999999992295e+00 1.99999999999991829e+00
7.86249999999994231e-01 1.99999999999992228e+00 1.99999999999992140e+00
7.91249999999994125e-01 1.99999999999992228e+00 1.99999999999992539e+00
7.96249999999994018e-01 1.99999999999992228e+00 1.99999999999992828e+00
8.01249999999993912e-01 1.99999999999992228e+00 1.99999999999993072e+00
8.06249999999993805e-01 1.99999999999992273e+00 1.99999999999993094e+00
8.11249999999993698e-01 1.99999999999992273e+00 1.99999999999993205e+00
8.16249999999993592e-01 1.99999999999992273e+00 1.99999999999993294e+00
8.21249999999993485e-01 1.99999999999992317e+00 1.99999999999993272e+00
8.26249999999993379e-01 1.99999999999992628e+00 1.99999999999992362e+00
8.31249999999993272e-01 1.99999999999992628e+00 1.99999999999992539e+00
8.36249999999993165e-01 1.99999999999992428e+00 1.99999999999992406e+00
8.41249999999993059e-01 1.99999999999992539e+00 1.99999999999992562e+00
8.46249999999992952e-01 1.99999999999992562e+00 1.99999999999992961e+00
8.51249999999992846e-01 1.99999999999992584e+00 1.99999999999993183e+00
8.56249999999992739e-01 1.99999999999992628e+00 1.99999999999993072e+00
8.61249999999992633e-01 1.99999999999992695e+00 1.99999999999993072e+00
8.66249999999992526e-01 1.99999999999992828e+00 1.99999999999992850e+00
8.71249999999992419e-01 1.99999999999992761e+00 1.99999999999992584e+00
8.76249999999992313e-01 1.99999999999992673e+00 1.99999999999991629e+00
8.81249999999992206e-01 1.99999999999992628e+00 1.99999999999991851e+00
8.86249999999992100e-01 1.99999999999992495e+00 1.99999999999991407e+00
8.91249999999991993e-01 1.99999999999992428e+00 1.99999999999991318e+00
8.96249999999991886e-01 1.99999999999992539e+00 1.99999999999990941e+00
9.01249999999991780e-01 1.99999999999992428e+00 1.99999999999990230e+00
9.06249999999991673e-01 1.99999999999992428e+00 1.99999999999990563e+00
9.11249999999991567e-01 1.99999999999992428e+00 1.99999999999990674e+00
9.16249999999991460e-01 1.99999999999992273e+00 1.99999999999990341e+00
9.21249999999991354e-01 1.99999999999992228e+00 1.99999999999990563e+00
9.26249999999991247e-01 1.99999999999992295e+00 1.99999999999990274e+00
9.31249999999991140e-01 1.99999999999992228e+00 1.99999999999990563e+00
9.36249999999991034e-01 1.99999999999992317e+00 1.99999999999990474e+00
9.41249999999990927e-01 1.99999999999992406e+00 1.99999999999990230e+00
9.46249999999990821e-01 1.99999999999992362e+00 1.99999999999990430e+00
9.51249999999990714e-01 1.99999999999992428e+00 1.99999999999990585e+00
9.56249999999990608e-01 1.99999999999992428e+00 1.99999999999990696e+00
9.61249999999990501e-01 1.99999999999992428e+00 1.99999999999990941e+00
9.66249999999990394e-01 1.99999999999992428e+00 1.99999999999991163e+00
9.71249999999990288e-01 1.99999999999992428e+00 1.99999999999991362e+00
9.76249999999990181e-01 1.99999999999992406e+00 1.99999999999990719e+00
9.81249999999990075e-01 1.99999999999992295e+00 1.99999999999989986e+00
9.86249999999989968e-01 1.99999999999992095e+00 1.99999999999989586e+00
9.91249999999989861e-01 1.99999999999991873e+00 1.99999999999988720e+00
9.96249999999989755e-01 1.99999999999991429e+00 1.99999999999987343e+00
1.00124999999998976e+00 1.99999999999991451e+00 1.99999999999987543e+00
1.00624999999998965e+00 1.99999999999990963e+00 1.99999999999985745e+00
1.01124999999998955e+00 1.99999999999986677e+00 1.99999999999970113e+00
1.01624999999998944e+00 2.00000000000003952e+00 2.00000000000033351e+00
1.02124999999998933e+00 1.99999999999980282e+00 1.99999999999948153e+00
1.02624999999998923e+00 1.99999999999874811e+00 1.99999999999568723e+00
1.03124999999998912e+00 2.00000000000462208e+00 2.00000000001686562e+00
1.03624999999998901e+00 1.99999999999805711e+00 1.99999999999319900e+00
1.04124999999998891e+00 1.99999999995692646e+00 1.99999999984488852e+00
1.04624999999998880e+00 2.00000000011215517e+00 2.00000000040456882e+00
1.05124999999998869e+00 2.00000000020793189e+00 2.00000000074990059e+00
1.05624999999998859e+00 1.99999999865732558e+00 1.99999999515910964e+00
1.06124999999998848e+00 1.99999999944072293e+00 1.99999999798369110e+00
1.06624999999998837e+00 2.00000001280307815e+00 2.00000004616235394e+00
1.07124999999998827e+00 1.99999988040431553e+00 1.99999956879184526e+00
1.07624999999998816e+00 1.99999796732530744e+00 1.99999267109092349e+00
1.08124999999998805e+00 1.99999640689875990e+00 1.99998704490020440e+00
1.08624999999998795e+00 1.99999623733705567e+00 1.99998643353782857e+00
1.09124999999998784e+00 1.99928112743222441e+00 1.99740866252973248e+00
1.09624999999998773e+00 1.99433480162556331e+00 1.97960310210450929e+00
1.10124999999998763e+00 1.98591851503953865e+00 1.94939970665329709e+00
1.10624999999998752e+00 1.97571269880768208e+00 1.91293054169784416e+00
1.11124999999998741e+00 1.96471793087136648e+00 1.87383444906077368e+00
1.11624999999998731e+00 1.95337131565875999e+00 1.83369707042777064e+00
1.12124999999998720e+00 1.94184613334714307e+00 1.79314660259212122e+00
1.12624999999998709e+00 1.93021524703172442e+00 1.75244763917635016e+00
1.13124999999998699e+00 1.91851394442729761e+00 1.71172871796602832e+00
1.13624999999998688e+00 1.90676189654361794e+00 1.67106173719395423e+00
1.14124999999998678e+00 1.89497127474163407e+00 1.63049133229651844e+00
1.14624999999998667e+00 1.88315018660121081e+00 1.59004730952245321e+00
1.15124999999998656e+00 1.87130434269965917e+00 1.54975069870899995e+00
1.15624999999998646e+00 1.85943795353192853e+00 1.50961703972087036e+00
1.16124999999998635e+00 1.84755425888724512e+00 1.46965828600235104e+00
1.16624999999998624e+00 1.83565585908100104e+00 1.42988398133133332e+00
1.17124999999998614e+00 1.82374492679316402e+00 1.39030205176697574e+00
1.17624999999998603e+00 1.81182335504881653e+00 1.35091935085533454e+00
1.18124999999998592e+00 1.79989287472443538e+00 1.31174203290966895e+00
1.18624999999998582e+00 1.78795514437766023e+00 1.27277585849259056e+00
1.19124999999998571e+00 1.77601182107545674e+00 1.23402647715004865e+00
1.19624999999998560e+00 1.76406463778187561e+00 1.19549965875504305e+00
1.20124999999998550e+00 1.75211548938944373e+00 1.15720151504309809e+00
1.20624999999998539e+00 1.74016651692060775e+00 1.11913879271039463e+00
1.21124999999998528e+00 1.72822021348549737e+00 1.08131921847168799e+00
1.21624999999998518e+00 1.71627957974718237e+00 1.04375188596211377e+00
1.22124999999998507e+00 1.70434832429899474e+00 1.00644781339367029e+00
1.22624999999998496e+00 1.69243112442316090e+00 9.69420797818316027e-01
1.23124999999998486e+00 1.68053404924574012e+00 9.32688536102062260e-01
1.23624999999998475e+00 1.66866518692837662e+00 8.96274384993751561e-01
1.24124999999998464e+00 1.65683562395100270e+00 8.60210214304333309e-01
1.24624999999998454e+00 1.64506110674209793e+00 8.24541116896742254e-01
1.25124999999998443e+00 1.63336500435471166e+00 7.89333835347719281e-01
1.25624999999998432e+00 1.62178407675960390e+00 7.54693275807581498e-01
1.26124999999998422e+00 1.61038133877761713e+00 7.20799391891273178e-01
1.26624999999998411e+00 1.59927950398624419e+00 6.88003321262255052e-01
1.27124999999998400e+00 1.58875409915024957e+00 6.57094904911537880e-01
1.27624999999998390e+00 1.57945345257982073e+00 6.29931855924902639e-01
1.28124999999998379e+00 1.57265711664767727e+00 6.10169877668203853e-01
1.28624999999998368e+00 1.56983351664126825e+00 6.01980474063436244e-01
1.29124999999998358e+00 1.56946592717201350e+00 6.00915426414233234e-01
1.29624999999998347e+00 1.56943206479448705e+00 6.00817352761081391e-01
1.30124999999998336e+00 1.56942998103314935e+00 6.00811335586426520e-01
1.30624999999998326e+00 1.56945448152922595e+00 6.00882305369893954e-01
1.31124999999998315e+00 1.56950492564852584e+00 6.01028424255588889e-01
1.31624999999998304e+00 1.56951938873453978e+00 6.01070326762294549e-01
1.32124999999998294e+00 1.56952078484332547e+00 6.01074378939431941e-01
1.32624999999998283e+00 1.56952090818214862e+00 6.01074745219644990e-01
1.33124999999998272e+00 1.56952089116989368e+00 6.01074699595781525e-01
1.33624999999998262e+00 1.56952104495487421e+00 6.01075158385384056e-01
1.34124999999998251e+00 1.56952415955235902e+00 6.01084189706745597e-01
1.34624999999998241e+00 1.56952984487881553e+00 6.01100667472343919e-01
1.35124999999998230e+00 1.56953612415545840e+00 6.01118865282286086e-01
1.35624999999998219e+00 1.56954129602355819e+00 6.01133855612609347e-01
1.36124999999998209e+00 1.56954266408356835e+00 6.01137827736264452e-01
1.36624999999998198e+00 1.56954276622490108e+00 6.01138128869651900e-01
1.37124999999998187e+00 1.56954027646802885e+00 6.01130929489544608e-01
1.37624999999998177e+00 1.56953218987033871e+00 6.01107517290939586e-01
1.38124999999998166e+00 1.56952776218768641e+00 6.01094701708649648e-01
1.38624999999998155e+00 1.56952726297992085e+00 6.01093266173728047e-01
1.39124999999998145e+00 1.56952734579192210e+00 6.01093515715957372e-01
1.39624999999998134e+00 1.56953020560812950e+00 6.01101805610684159e-01
1.40124999999998123e+00 1.56953533620489183e+00 6.01116679558821421e-01
1.40624999999998113e+00 1.56954051682333429e+00 6.01131698968271122e-01
1.41124999999998102e+00 1.56954259179726430e+00 6.01137718551671418e-01
1.41624999999998091e+00 1.56954279152625986e+00 6.01138308239121955e-01
1.42124999999998081e+00 1.56954162368556283e+00 6.01134936639430295e-01
1.42624999999998070e+00 1.56953392338158748e+00 6.01112642046433887e-01
1.43124999999998059e+00 1.56952752408826912e+00 6.01094113455545309e-01
1.43624999999998049e+00 1.56952653175975154e+00 6.01091252184411062e-01
1.44124999999998038e+00 1.56952647468387907e+00 6.01091100883229590e-01
1.44624999999998027e+00 1.56952848150454916e+00 6.01096923998615917e-01
1.45124999999998017e+00 1.56953326264714921e+00 6.01110785208820220e-01
1.45624999999998006e+00 1.56953858167014926e+00 6.01126203375138779e-01
1.46124999999997995e+00 1.56954160296323009e+00 6.01134963152231472e-01
1.46624999999997985e+00 1.56954198661057553e+00 6.01136088071998809e-01
1.47124999999997974e+00 1.56954165637386245e+00 6.01135146660399577e-01
1.47624999999997963e+00 1.56953528784998664e+00 6.01116710782020336e-01
1.48124999999997953e+00 1.56952782987556727e+00 6.01095119940614819e-01
1.48624999999997942e+00 1.56952625600765927e+00 6.01090573852328891e-01
1.49124999999997931e+00 1.56952614226542386e+00 6.01090256361711317e-01
1.49624999999997921e+00 1.56952743090001867e+00 6.01093998996037326e-01
1.50124999999997910e+00 1.56953174932662232e+00 6.01106522551779321e-01
1.50624999999997899e+00 1.56953724348730539e+00 6.01122453067496232e-01
1.51124999999997889e+00 1.56954136770089736e+00 6.01134411675871227e-01
1.51624999999997878e+00 1.56954208580144861e+00 6.01136504783872927e-01
1.52124999999997867e+00 1.56954207959011605e+00 6.01136500683913999e-01
1.52624999999997857e+00 1.56953705087628670e+00 6.01121946112234795e-01
1.53124999999997846e+00 1.56952835999224249e+00 6.01096784264966488e-01
1.53624999999997836e+00 1.56952569992064195e+00 6.01089096655205823e-01
1.54124999999997825e+00 1.56952548193682717e+00 6.01088480553757076e-01
1.54624999999997814e+00 1.56952622613160608e+00 6.01090649526385801e-01
1.55124999999997804e+00 1.56953030109032365e+00 6.01102467907885352e-01
1.55624999999997793e+00 1.56953558533223791e+00 6.01117788063608938e-01
1.56124999999997782e+00 1.56954019112542076e+00 6.01131141617740616e-01
1.56624999999997772e+00 1.56954147855203807e+00 6.01134887406449159e-01
1.57124999999997761e+00 1.56954157734495636e+00 6.01135191836605798e-01
1.57624999999997750e+00 1.56953879783571448e+00 6.01127155611012043e-01
1.58124999999997740e+00 1.56953006266711093e+00 6.01101868353453472e-01
1.58624999999997729e+00 1.56952585540402856e+00 6.01089697423380587e-01
1.59124999999997718e+00 1.56952543954357626e+00 6.01088507288185303e-01
1.59624999999997708e+00 1.56952572988065553e+00 6.01089363353894401e-01
1.60124999999997697e+00 1.56952919401401703e+00 6.01099416467881897e-01
1.60624999999997686e+00 1.56953419894286594e+00 6.01113931946358093e-01
1.61124999999997676e+00 1.56953919756889260e+00 6.01128427285464007e-01
1.61624999999997665e+00 1.56954124180813759e+00 6.01134365665175974e-01
1.62124999999997654e+00 1.56954142607397928e+00 6.01134916431599775e-01
1.62624999999997644e+00 1.56953985859148881e+00 6.01130392104549438e-01
1.63124999999997633e+00 1.56953145281782191e+00 6.01106060940105769e-01
1.63624999999997622e+00 1.56952589789779395e+00 6.01089990754986925e-01
1.64124999999997612e+00 1.56952522751106804e+00 6.01088068605281522e-01
1.64624999999997601e+00 1.56952527573553091e+00 6.01088226367740841e-01
1.65124999999997590e+00 1.56952806770495745e+00 6.01096331966171071e-01
1.65624999999997580e+00 1.56953297295613514e+00 6.01110558723196076e-01
1.66124999999997569e+00 1.56953836228530408e+00 6.01126187909560294e-01
1.66624999999997558e+00 1.56954132204055252e+00 6.01134780683719061e-01
1.67124999999997548e+00 1.56954166624349356e+00 6.01135798905569563e-01
1.67624999999997537e+00 1.56954105787255171e+00 6.01134057904000207e-01
1.68124999999997526e+00 1.56953341242092170e+00 6.01111932191704779e-01
1.68624999999997516e+00 1.56952604121325923e+00 6.01090601033279159e-01
1.69124999999997505e+00 1.56952484693412764e+00 6.01087161802385306e-01
1.69624999999997494e+00 1.56952477840608440e+00 6.01086983497342131e-01
1.70124999999997484e+00 1.56952696364778199e+00 6.01093334465495066e-01
1.70624999999997473e+00 1.56953171566175254e+00 6.01107122193600074e-01
1.71124999999997462e+00 1.56953681330160655e+00 6.01121911305505185e-01
1.71624999999997452e+00 1.56954052870994198e+00 6.01132695059833244e-01
1.72124999999997441e+00 1.56954117493352463e+00 6.01134588631082822e-01
1.72624999999997430e+00 1.56954112514954769e+00 6.01134468077458628e-01
1.73124999999997420e+00 1.56953547095845325e+00 6.01118113833129741e-01
1.73624999999997409e+00 1.56952697157907073e+00 6.01093517250168130e-01
1.74124999999997399e+00 1.56952500295668473e+00 6.01087839955597891e-01
1.74624999999997388e+00 1.56952486437617811e+00 6.01087464568733520e-01
1.75124999999997377e+00 1.56952635389922879e+00 6.01091803218656628e-01
1.75624999999997367e+00 1.56953072125527848e+00 6.01104477570975293e-01
1.76124999999997356e+00 1.56953565687487906e+00 6.01118800080869597e-01
1.76624999999997345e+00 1.56954016988608114e+00 6.01131899540778392e-01
1.77124999999997335e+00 1.56954130585541485e+00 6.01135215395547151e-01
1.77624999999997324e+00 1.56954137621700851e+00 6.01135444961594212e-01
1.78124999999997313e+00 1.56953717384636149e+00 6.01123300295387075e-01
1.78624999999997303e+00 1.56952783824344566e+00 6.01096286394441237e-01
1.79124999999997292e+00 1.56952477461778339e+00 6.01087439842507898e-01
1.79624999999997281e+00 1.56952452768931883e+00 6.01086753946662666e-01
1.80124999999997271e+00 1.56952537994426500e+00 6.01089251820745574e-01
1.80624999999997260e+00 1.56952954256745336e+00 6.01101337141781933e-01
1.81124999999997249e+00 1.56953452845242625e+00 6.01115808014389463e-01
1.81624999999997239e+00 1.56953940660326552e+00 6.01129968794032354e-01
1.82124999999997228e+00 1.56954120504196326e+00 6.01135208897707551e-01
1.82624999999997217e+00 1.56954135097024805e+00 6.01135662476231514e-01
1.83124999999997207e+00 1.56953909759640897e+00 6.01129167927880848e-01
1.83624999999997196e+00 1.56952972779615418e+00 6.01102060229888546e-01
1.84124999999997185e+00 1.56952477027791071e+00 6.01087731888002796e-01
1.84624999999997175e+00 1.56952427766959546e+00 6.01086336454704995e-01
1.85124999999997164e+00 1.56952462849920726e+00 6.01087386331167872e-01
1.85624999999997153e+00 1.56952849684303364e+00 6.01098626976171557e-01
1.86124999999997143e+00 1.56953327401258469e+00 6.01112500333711219e-01
1.86624999999997132e+00 1.56953807856189353e+00 6.01126452948289591e-01
1.87124999999997121e+00 1.56954076163408240e+00 6.01134260654529240e-01
1.87624999999997111e+00 1.56954105484205320e+00 6.01135145354020017e-01
1.88124999999997100e+00 1.56954004976080808e+00 6.01132269587430490e-01
1.88624999999997089e+00 1.56953141134119822e+00 6.01107285460594443e-01
1.89124999999997079e+00 1.56952507498057514e+00 6.01088971511455017e-01
1.89624999999997068e+00 1.56952431349019239e+00 6.01086805696745330e-01
1.90124999999997057e+00 1.56952442261643688e+00 6.01087161393446756e-01
1.90624999999997047e+00 1.56952772536305485e+00 6.01096767777296148e-01
1.91124999999997036e+00 1.56953223249643425e+00 6.01109862976894838e-01
1.91624999999997025e+00 1.56953716178321145e+00 6.01124181998521467e-01
1.92124999999997015e+00 1.56954090513129740e+00 6.01135068151516072e-01
1.92624999999997004e+00 1.56954144873791868e+00 6.01136687499212452e-01
1.93124999999996994e+00 1.56954108716128293e+00 6.01135684914998691e-01
1.93624999999996983e+00 1.56953328392929237e+00 6.01113126923866536e-01
1.94124999999996972e+00 1.56952518759336401e+00 6.01089720557512974e-01
1.94624999999996962e+00 1.56952390715994805e+00 6.01086057009447727e-01
1.95124999999996951e+00 1.56952384955955959e+00 6.01085936264083465e-01
1.95624999999996940e+00 1.56952651241117902e+00 6.01093698651932296e-01
1.96124999999996930e+00 1.56953124062829774e+00 6.01107445389956974e-01
1.96624999999996919e+00 1.56953594160812782e+00 6.01121112421823867e-01
1.97124999999996908e+00 1.56954010457045579e+00 6.01133221377885496e-01
1.97624999999996898e+00 1.56954104340521394e+00 6.01135992653999307e-01
1.98124999999996887e+00 1.56954107719491032e+00 6.01136142412153296e-01
1.98624999999996876e+00 1.56953589289662099e+00 6.01121177939272666e-01
1.99124999999996866e+00 1.56952630844233831e+00 6.01093470854544454e-01
1.99624999999996855e+00 1.56952386430706414e+00 6.01086448644385762e-01
2.00124999999996867e+00 1.56952369175857642e+00 6.01086006162985909e-01
2.00624999999996856e+00 1.56952559043499273e+00 6.01091563640087645e-01
2.01124999999996845e+00 1.56953033342644166e+00 6.01105361842082075e-01
2.01624999999996835e+00 1.56953459945294527e+00 6.01117779267688723e-01
2.02124999999996824e+00 1.56953915659238397e+00 6.01131039405671697e-01
2.02624999999996813e+00 1.56954084557158979e+00 6.01135993013602210e-01
2.03124999999996803e+00 1.56954096192344261e+00 6.01136395395795553e-01
2.03624999999996792e+00 1.56953738628331019e+00 6.01126105855595005e-01
2.04124999999996781e+00 1.56952729648943268e+00 6.01096947048667674e-01
2.04624999999996771e+00 1.56952385786173254e+00 6.01087054491739270e-01
2.05124999999996760e+00 1.56952358624210042e+00 6.01086336771368135e-01
2.05624999999996749e+00 1.56952484273171367e+00 6.01090046215678298e-01
2.06124999999996739e+00 1.56952936803374099e+00 6.01103226074434560e-01
2.06624999999996728e+00 1.56953354778099796e+00 6.01115407825415948e-01
2.07124999999996717e+00 1.56953855928604291e+00 6.01130000130978837e-01
2.07624999999996707e+00 1.56954120295346966e+00 6.01137734653915512e-01
2.08124999999996696e+00 1.56954143177743966e+00 6.01138476532478094e-01
2.08624999999996685e+00 1.56953919766241357e+00 6.01132085955799256e-01
2.09124999999996675e+00 1.56952875080091170e+00 6.01101907142031044e-01
2.09624999999996664e+00 1.56952351115694366e+00 6.01086813625742566e-01
2.10124999999996653e+00 1.56952301487391255e+00 6.01085462757952160e-01
2.10624999999996643e+00 1.56952365654410109e+00 6.01087410064179206e-01
2.11124999999996632e+00 1.56952822889119847e+00 6.01100743882160393e-01
2.11624999999996621e+00 1.56953261577467473e+00 6.01113542490010033e-01
2.12124999999996611e+00 1.56953703123420052e+00 6.01126426783972989e-01
2.12624999999996600e+00 1.56954032935301746e+00 6.01136076519655060e-01
2.13124999999996589e+00 1.56954076570527179e+00 6.01137438407489455e-01
2.13624999999996579e+00 1.56954016129246554e+00 6.01135788628153755e-01
2.14124999999996568e+00 1.56953143593176048e+00 6.01110618884435732e-01
2.14624999999996557e+00 1.56952390633127692e+00 6.01088914778987959e-01
2.15124999999996547e+00 1.56952293391110809e+00 6.01086205899252324e-01
2.15624999999996536e+00 1.56952311200976125e+00 6.01086831676923006e-01
2.16124999999996525e+00 1.56952736134420445e+00 6.01099252158468600e-01
2.16624999999996515e+00 1.56953173583108008e+00 6.01112038132072590e-01
2.17124999999996504e+00 1.56953556188179122e+00 6.01123240114699531e-01
2.17624999999996493e+00 1.56953984868104857e+00 6.01135781267284841e-01
2.18124999999996483e+00 1.56954074456528514e+00 6.01138502927332063e-01
2.18624999999996472e+00 1.56954059959579384e+00 6.01138211402368006e-01
2.19124999999996461e+00 1.56953304323648801e+00 6.01116455036090125e-01
2.19624999999996451e+00 1.56952412086403403e+00 6.01090746019561473e-01
2.20124999999996440e+00 1.56952267688982117e+00 6.01086702000932394e-01
2.20624999999996430e+00 1.56952263078897980e+00 6.01086709527154595e-01
2.21124999999996419e+00 1.56952606358494329e+00 6.01096798138969546e-01
2.21624999999996408e+00 1.56953067975948768e+00 6.01110319978151120e-01
2.22124999999996398e+00 1.56953452634022561e+00 6.01121616887051902e-01
2.22624999999996387e+00 1.56953942440961480e+00 6.01135962974930216e-01
2.23124999999996376e+00 1.56954085786534492e+00 6.01140277623978037e-01
2.23624999999996366e+00 1.56954089414439579e+00 6.01140549579388672e-01
2.24124999999996355e+00 1.56953521848404032e+00 6.01124280335124217e-01
2.24624999999996344e+00 1.56952474650158114e+00 6.01094123193904872e-01
2.25124999999996334e+00 1.56952208420350936e+00 6.01086594266009189e-01
2.25624999999996323e+00 1.56952188657721337e+00 6.01086210840952484e-01
2.26124999999996312e+00 1.56952452383135732e+00 6.01094043295910874e-01
2.26624999999996302e+00 1.56952972382093447e+00 6.01109302926808753e-01
2.27124999999996291e+00 1.56953322418393948e+00 6.01119644844153034e-01
2.27624999999996280e+00 1.56953763618317765e+00 6.01132634021375956e-01
2.28124999999996270e+00 1.56953999833926661e+00 6.01139692743065002e-01
2.28624999999996259e+00 1.56954016007834896e+00 6.01140384943679273e-01
2.29124999999996248e+00 1.56953717696630779e+00 6.01131974449966133e-01
2.29624999999996238e+00 1.56952627612529261e+00 6.01100635990480692e-01
2.30124999999996227e+00 1.56952192803502921e+00 6.01088285868437211e-01
2.30624999999996216e+00 1.56952156165471024e+00 6.01087477857973784e-01
2.31124999999996206e+00 1.56952344047301429e+00 6.01093181641099372e-01
2.31624999999996195e+00 1.56952885020997313e+00 6.01109120948444708e-01
2.32124999999996184e+00 1.56953200937305160e+00 6.01118550289395204e-01
2.32624999999996174e+00 1.56953600688639949e+00 6.01130418333154060e-01
2.33124999999996163e+00 1.56953978063821831e+00 6.01141648292285335e-01
2.33624999999996152e+00 1.56954017481481545e+00 6.01143098072786208e-01
2.34124999999996142e+00 1.56953816849853989e+00 6.01137603477172600e-01
2.34624999999996131e+00 1.56952739540420527e+00 6.01106725283218513e-01
2.35124999999996120e+00 1.56952146559011330e+00 6.01089889319249004e-01
2.35624999999996110e+00 1.56952086353692866e+00 6.01088500446062879e-01
2.36124999999996099e+00 1.56952186312082298e+00 6.01091764650147242e-01
2.36624999999996088e+00 1.56952710485522617e+00 6.01107329396832757e-01
2.37124999999996078e+00 1.56953087162992344e+00 6.01118634836023347e-01
2.37624999999996067e+00 1.56953453496970763e+00 6.01129654841753958e-01
2.38124999999996056e+00 1.56953896494396039e+00 6.01142911748671516e-01
2.38624999999996046e+00 1.56953961253180641e+00 6.01145230116426066e-01
2.39124999999996035e+00 1.56953859100908333e+00 6.01142730404222392e-01
2.39624999999996025e+00 1.56952978332773085e+00 6.01117693589906965e-01
2.40124999999996014e+00 1.56952108712620797e+00 6.01092998823943736e-01
2.40624999999996003e+00 1.56951969987775541e+00 6.01089497828339980e-01
2.41124999999995993e+00 1.56952002318555461e+00 6.01090975174344622e-01
2.41624999999995982e+00 1.56952530705867677e+00 6.01106843396851831e-01
2.42124999999995971e+00 1.56952962140020769e+00 6.01119926262623228e-01
2.42624999999995961e+00 1.56953229897295565e+00 6.01128294374037142e-01
2.43124999999995950e+00 1.56953693997494481e+00 6.01142377853751686e-01
2.43624999999995939e+00 1.56953844454650482e+00 6.01147403738180541e-01
2.44124999999995929e+00 1.56953824537383158e+00 6.01147521889324632e-01
2.44624999999995918e+00 1.56953101348682855e+00 6.01127300003186260e-01
2.45124999999995907e+00 1.56952075488855680e+00 6.01098348765550128e-01
2.45624999999995897e+00 1.56951861261293946e+00 6.01092948639801006e-01
2.46124999999995886e+00 1.56951858009829648e+00 6.01093698972721580e-01
2.46624999999995875e+00 1.56952333723592163e+00 6.01108361476817121e-01
2.47124999999995865e+00 1.56952782748000819e+00 6.01122293928343931e-01
2.47624999999995854e+00 1.56953006148064200e+00 6.01129739004989228e-01
2.48124999999995843e+00 1.56953453468101678e+00 6.01143720955188532e-01
2.48624999999995833e+00 1.56953775198778267e+00 6.01154117908711760e-01
2.49124999999995822e+00 1.56953773834475419e+00 6.01155213950878453e-01
2.49624999999995811e+00 1.56953067001924684e+00 6.01135943507271509e-01
2.50124999999995801e+00 1.56952037618863360e+00 6.01107405832003061e-01
2.50624999999995790e+00 1.56951654179738442e+00 6.01097652207642885e-01
2.51124999999995779e+00 1.56951608573676515e+00 6.01097755940880774e-01
2.51624999999995769e+00 1.56951997510663910e+00 6.01110526654910271e-01
2.52124999999995758e+00 1.56952473548591231e+00 6.01125915565080549e-01
2.52624999999995747e+00 1.56952755994119464e+00 6.01135805287117408e-01
2.53124999999995737e+00 1.56953071438382508e+00 6.01146765271990180e-01
2.53624999999995726e+00 1.56953471646728593e+00 6.01160299590916880e-01
2.54124999999995715e+00 1.56953487746259324e+00 6.01162838490869378e-01
2.54624999999995705e+00 1.56952956598584903e+00 6.01149669148696386e-01
2.55124999999995694e+00 1.56952108276906288e+00 6.01127467264878090e-01
2.55624999999995683e+00 1.56951294190118107e+00 6.01106433239600779e-01
2.56124999999995673e+00 1.56951159795756845e+00 6.01105289412843913e-01
2.56624999999995662e+00 1.56951526473968284e+00 6.01118880184573601e-01
2.57124999999995651e+00 1.56952001733956048e+00 6.01135852510122692e-01
2.57624999999995641e+00 1.56952257664490746e+00 6.01146723959938289e-01
2.58124999999995630e+00 1.56952474786991947e+00 6.01156751764434505e-01
2.58624999999995620e+00 1.56952847482382030e+00 6.01171631705162413e-01
2.59124999999995609e+00 1.56953007219724028e+00 6.01180712379788984e-01
2.59624999999995598e+00 1.56952456935245488e+00 6.01171190142713474e-01
2.60124999999995588e+00 1.56948870220745529e+00 6.01216806140083659e-01
2.60624999999995577e+00 1.56853302400638395e+00 6.04060921058078848e-01
2.61124999999995566e+00 1.53202607807152735e+00 7.07182980897095081e-01
2.61624999999995556e+00 1.03827651876856319e+00 1.92120743670015148e+00
2.62124999999995545e+00 9.99883043820006367e-01 2.00023389668359819e+00
2.62624999999995534e+00 9.99999996779737943e-01 2.00000000644050946e+00
2.63124999999995524e+00 1.00000000005962186e+00 1.99999999988074229e+00
2.63624999999995513e+00 1.00000000011495382e+00 1.99999999977007636e+00
2.64124999999995502e+00 1.00000000000094746e+00 1.99999999999809375e+00
2.64624999999995492e+00 9.99999999998505196e-01 2.00000000000297984e+00
2.65124999999995481e+00 9.99999999999961586e-01 2.00000000000006706e+00
2.65624999999995470e+00 1.00000000000001554e+00 1.99999999999996048e+00
2.66124999999995460e+00 9.99999999999999112e-01 1.99999999999999489e+00
2.66624999999995449e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.67124999999995438e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.67624999999995428e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.68124999999995417e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.68624999999995406e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.69124999999995396e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.69624999999995385e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.70124999999995374e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.70624999999995364e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.71124999999995353e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.71624999999995342e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.72124999999995332e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.72624999999995321e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.73124999999995310e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.73624999999995300e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.74124999999995289e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.74624999999995278e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.75124999999995268e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.75624999999995257e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.76124999999995246e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.76624999999995236e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.77124999999995225e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.77624999999995214e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.78124999999995204e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.78624999999995193e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.79124999999995183e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.79624999999995172e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.80124999999995161e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.80624999999995151e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.81124999999995140e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.81624999999995129e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.82124999999995119e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.82624999999995108e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.83124999999995097e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.83624999999995087e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.84124999999995076e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.84624999999995065e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.85124999999995055e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.85624999999995044e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.86124999999995033e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.86624999999995023e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.87124999999995012e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.87624999999995001e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.88124999999994991e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.88624999999994980e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.89124999999994969e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.89624999999994959e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.90124999999994948e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.90624999999994937e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.91124999999994927e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.91624999999994916e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.92124999999994905e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.92624999999994895e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.93124999999994884e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.93624999999994873e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.94124999999994863e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.94624999999994852e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.95124999999994841e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.95624999999994831e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.96124999999994820e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.96624999999994809e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.97124999999994799e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.97624999999994788e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.98124999999994778e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.98624999999994767e+00 9.99999999999998779e-01 1.99999999999999689e+00
2.99124999999994756e+00 9.99999999999998446e-01 1.99999999999999689e+00
2.99624999999994746e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.00124999999994735e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.00624999999994724e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.01124999999994714e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.01624999999994703e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.02124999999994692e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.02624999999994682e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.03124999999994671e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.03624999999994660e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.04124999999994650e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.04624999999994639e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.05124999999994628e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.05624999999994618e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.06124999999994607e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.06624999999994596e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.07124999999994586e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.07624999999994575e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.08124999999994564e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.08624999999994554e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.09124999999994543e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.09624999999994532e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.10124999999994522e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.10624999999994511e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.11124999999994500e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.11624999999994490e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.12124999999994479e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.12624999999994468e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.13124999999994458e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.13624999999994447e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.14124999999994436e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.14624999999994426e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.15124999999994415e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.15624999999994404e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.16124999999994394e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.16624999999994383e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.17124999999994373e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.17624999999994362e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.18124999999994351e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.18624999999994341e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.19124999999994330e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.19624999999994319e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.20124999999994309e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.20624999999994298e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.21124999999994287e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.21624999999994277e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.22124999999994266e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.22624999999994255e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.23124999999994245e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.23624999999994234e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.24124999999994223e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.24624999999994213e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.25124999999994202e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.25624999999994191e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.26124999999994181e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.26624999999994170e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.27124999999994159e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.27624999999994149e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.28124999999994138e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.28624999999994127e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.29124999999994117e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.29624999999994106e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.30124999999994095e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.30624999999994085e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.31124999999994074e+00 9.99999999999998446e-01 1.99999999999999689e+00
3.31624999999994063e+00 9.99999999999998779e-01 1.99999999999999689e+00
3.32124999999994053e+00 9.99999999999998224e-01 1.99999999999999645e+00
3.32624999999994042e+00 9.99999999999994449e-01 1.99999999999998934e+00
3.33124999999994031e+00 9.99999999999990452e-01 1.99999999999998002e+00
3.33624999999994021e+00 9.99999999999985345e-01 1.99999999999996980e+00
3.34124999999994010e+00 9.99999999999980682e-01 1.99999999999996136e+00
3.34624999999993999e+00 9.99999999999977351e-01 1.99999999999995293e+00
3.35124999999993989e+00 9.99999999999976796e-01 1.99999999999995293e+00
3.35624999999993978e+00 9.99999999999977129e-01 1.99999999999995426e+00
3.36124999999993967e+00 9.99999999999977351e-01 1.99999999999995470e+00
3.36624999999993957e+00 9.99999999999976907e-01 1.99999999999995381e+00
3.37124999999993946e+00 9.99999999999975353e-01 1.99999999999995026e+00
3.37624999999993936e+00 9.99999999999973799e-01 1.99999999999994893e+00
3.38124999999993925e+00 9.99999999999973466e-01 1.99999999999994693e+00
3.38624999999993914e+00 9.99999999999972800e-01 1.99999999999994493e+00
3.39124999999993904e+00 9.99999999999972133e-01 1.99999999999994427e+00
3.39624999999993893e+00 9.99999999999972133e-01 1.99999999999994360e+00
3.40124999999993882e+00 9.99999999999971800e-01 1.99999999999994493e+00
3.40624999999993872e+00 9.99999999999971134e-01 1.99999999999994227e+00
3.41124999999993861e+00 9.99999999999970912e-01 1.99999999999994005e+00
3.41624999999993850e+00 9.99999999999971134e-01 1.99999999999994138e+00
3.42124999999993840e+00 9.99999999999969802e-01 1.99999999999994138e+00
3.42624999999993829e+00 9.99999999999970024e-01 1.99999999999993960e+00
3.43124999999993818e+00 9.99999999999969469e-01 1.99999999999993960e+00
3.43624999999993808e+00 9.99999999999970468e-01 1.99999999999993894e+00
3.44124999999993797e+00 9.99999999999970024e-01 1.99999999999994027e+00
3.44624999999993786e+00 9.99999999999969469e-01 1.99999999999994005e+00
3.45124999999993776e+00 9.99999999999970024e-01 1.99999999999993960e+00
3.45624999999993765e+00 9.99999999999970135e-01 1.99999999999994027e+00
3.46124999999993754e+00 9.99999999999970135e-01 1.99999999999994227e+00
3.46624999999993744e+00 9.99999999999970135e-01 1.99999999999994293e+00
3.47124999999993733e+00 9.99999999999970690e-01 1.99999999999994404e+00
3.47624999999993722e+00 9.99999999999971800e-01 1.99999999999994360e+00
3.48124999999993712e+00 9.99999999999972466e-01 1.99999999999994427e+00
3.48624999999993701e+00 9.99999999999972800e-01 1.99999999999994538e+00
3.49124999999993690e+00 9.99999999999973133e-01 1.99999999999994627e+00
3.49624999999993680e+00 9.99999999999973355e-01 1.99999999999994693e+00
3.50124999999993669e+00 9.99999999999973466e-01 1.99999999999994760e+00
3.50624999999993658e+00 9.99999999999974021e-01 1.99999999999994826e+00
3.51124999999993648e+00 9.99999999999974465e-01 1.99999999999994982e+00
3.51624999999993637e+00 9.99999999999973799e-01 1.99999999999994671e+00
3.52124999999993626e+00 9.99999999999973355e-01 1.99999999999994538e+00
3.52624999999993616e+00 9.99999999999973355e-01 1.99999999999994560e+00
3.53124999999993605e+00 9.99999999999972800e-01 1.99999999999994427e+00
3.53624999999993594e+00 9.99999999999972466e-01 1.99999999999994427e+00
3.54124999999993584e+00 9.99999999999972244e-01 1.99999999999994316e+00
3.54624999999993573e+00 9.99999999999971467e-01 1.99999999999994293e+00
3.55124999999993562e+00 9.99999999999971800e-01 1.99999999999994293e+00
3.55624999999993552e+00 9.99999999999971800e-01 1.99999999999994449e+00
3.56124999999993541e+00 9.99999999999971800e-01 1.99999999999994538e+00
3.56624999999993531e+00 9.99999999999972022e-01 1.99999999999994560e+00
3.57124999999993520e+00 9.99999999999972133e-01 1.99999999999994760e+00
3.57624999999993509e+00 9.99999999999971800e-01 1.99999999999994760e+00
3.58124999999993499e+00 9.99999999999972466e-01 1.99999999999994693e+00
3.58624999999993488e+00 9.99999999999972800e-01 1.99999999999994693e+00
3.59124999999993477e+00 9.99999999999973355e-01 1.99999999999994804e+00
3.59624999999993467e+00 9.99999999999974021e-01 1.99999999999994893e+00
3.60124999999993456e+00 9.99999999999973799e-01 1.99999999999994893e+00
3.60624999999993445e+00 9.99999999999974798e-01 1.99999999999994960e+00
3.61124999999993435e+00 9.99999999999975353e-01 1.99999999999994937e+00
3.61624999999993424e+00 9.99999999999974798e-01 1.99999999999994937e+00
3.62124999999993413e+00 9.99999999999974687e-01 1.99999999999994937e+00
3.62624999999993403e+00 9.99999999999974798e-01 1.99999999999994960e+00
3.63124999999993392e+00 9.99999999999975797e-01 1.99999999999995026e+00
3.63624999999993381e+00 9.99999999999976130e-01 1.99999999999995159e+00
3.64124999999993371e+00 9.99999999999976685e-01 1.99999999999995293e+00
3.64624999999993360e+00 9.99999999999976685e-01 1.99999999999995492e+00
3.65124999999993349e+00 9.99999999999977129e-01 1.99999999999995559e+00
3.65624999999993339e+00 9.99999999999977796e-01 1.99999999999995492e+00
3.66124999999993328e+00 9.99999999999978129e-01 1.99999999999995492e+00
3.66624999999993317e+00 9.99999999999978684e-01 1.99999999999995692e+00
3.67124999999993307e+00 9.99999999999979794e-01 1.99999999999995870e+00
3.67624999999993296e+00 9.99999999999980127e-01 1.99999999999996159e+00
3.68124999999993285e+00 9.99999999999980016e-01 1.99999999999996358e+00
3.68624999999993275e+00 9.99999999999980460e-01 1.99999999999996403e+00
3.69124999999993264e+00 9.99999999999980793e-01 1.99999999999996403e+00
3.69624999999993253e+00 9.99999999999982014e-01 1.99999999999996492e+00
3.70124999999993243e+00 9.99999999999982458e-01 1.99999999999996558e+00
3.70624999999993232e+00 9.99999999999983347e-01 1.99999999999996558e+00
3.71124999999993221e+00 9.99999999999983458e-01 1.99999999999996625e+00
3.71624999999993211e+00 9.99999999999983458e-01 1.99999999999996692e+00
3.72124999999993200e+00 9.99999999999983347e-01 1.99999999999996891e+00
3.72624999999993189e+00 9.99999999999983347e-01 1.99999999999996891e+00
3.73124999999993179e+00 9.99999999999982458e-01 1.99999999999996692e+00
3.73624999999993168e+00 9.99999999999982681e-01 1.99999999999996625e+00
3.74124999999993157e+00 9.99999999999981792e-01 1.99999999999996358e+00
3.74624999999993147e+00 9.99999999999981792e-01 1.99999999999996358e+00
3.75124999999993136e+00 9.99999999999981792e-01 1.99999999999996358e+00
3.75624999999993125e+00 9.99999999999981792e-01 1.99999999999996358e+00
3.76124999999993115e+00 9.99999999999981792e-01 1.99999999999996492e+00
3.76624999999993104e+00 9.99999999999981792e-01 1.99999999999996558e+00
3.77124999999993094e+00 9.99999999999981792e-01 1.99999999999996625e+00
3.77624999999993083e+00 9.99999999999981792e-01 1.99999999999996669e+00
3.78124999999993072e+00 9.99999999999982014e-01 1.99999999999996692e+00
3.78624999999993062e+00 9.99999999999982458e-01 1.99999999999996936e+00
3.79124999999993051e+00 9.99999999999983458e-01 1.99999999999996936e+00
3.79624999999993040e+00 9.99999999999984457e-01 1.99999999999996936e+00
3.80124999999993030e+00 9.99999999999985345e-01 1.99999999999997091e+00
3.80624999999993019e+00 9.99999999999985456e-01 1.99999999999997224e+00
3.81124999999993008e+00 9.99999999999986011e-01 1.99999999999997202e+00
3.81624999999992998e+00 9.99999999999986122e-01 1.99999999999997224e+00
3.82124999999992987e+00 9.99999999999986122e-01 1.99999999999997424e+00
3.82624999999992976e+00 9.99999999999986788e-01 1.99999999999997558e+00
3.83124999999992966e+00 9.99999999999987121e-01 1.99999999999997558e+00
3.83624999999992955e+00 9.99999999999987788e-01 1.99999999999997757e+00
3.84124999999992944e+00 9.99999999999988121e-01 1.99999999999997891e+00
3.84624999999992934e+00 9.99999999999987788e-01 1.99999999999997957e+00
3.85124999999992923e+00 9.99999999999988787e-01 1.99999999999998157e+00
3.85624999999992912e+00 9.99999999999989342e-01 1.99999999999998135e+00
3.86124999999992902e+00 9.99999999999990008e-01 1.99999999999998224e+00
3.86624999999992891e+00 9.99999999999990119e-01 1.99999999999998290e+00
3.87124999999992880e+00 9.99999999999990785e-01 1.99999999999998290e+00
3.87624999999992870e+00 9.99999999999990674e-01 1.99999999999998290e+00
3.88124999999992859e+00 9.99999999999990674e-01 1.99999999999998423e+00
3.88624999999992848e+00 9.99999999999990452e-01 1.99999999999998490e+00
3.89124999999992838e+00 9.99999999999991340e-01 1.99999999999998490e+00
3.89624999999992827e+00 9.99999999999991340e-01 1.99999999999998490e+00
3.90124999999992816e+00 9.99999999999991340e-01 1.99999999999998490e+00
3.90624999999992806e+00 9.99999999999991451e-01 1.99999999999998535e+00
3.91124999999992795e+00 9.99999999999992450e-01 1.99999999999998490e+00
3.91624999999992784e+00 9.99999999999993339e-01 1.99999999999998690e+00
3.92124999999992774e+00 9.99999999999993450e-01 1.99999999999998823e+00
3.92624999999992763e+00 9.99999999999994671e-01 1.99999999999998823e+00
3.93124999999992752e+00 9.99999999999995337e-01 1.99999999999998823e+00
3.93624999999992742e+00 9.99999999999995337e-01 1.99999999999999067e+00
3.94124999999992731e+00 9.99999999999995448e-01 1.99999999999999156e+00
3.94624999999992720e+00 9.99999999999995781e-01 1.99999999999999156e+00
3.95124999999992710e+00 9.99999999999995781e-01 1.99999999999999201e+00
3.95624999999992699e+00 9.99999999999996114e-01 1.99999999999999289e+00
3.96124999999992689e+00 9.99999999999996447e-01 1.99999999999999356e+00
3.96624999999992678e+00 9.99999999999996447e-01 1.99999999999999334e+00
3.97124999999992667e+00 9.99999999999996447e-01 1.99999999999999334e+00
3.97624999999992657e+00 9.99999999999996447e-01 1.99999999999999334e+00
3.98124999999992646e+00 9.99999999999997113e-01 1.99999999999999423e+00
3.98624999999992635e+00 9.99999999999998002e-01 1.99999999999999600e+00
3.99124999999992625e+00 9.99999999999998779e-01 1.99999999999999756e+00
3.99624999999992614e+00 9.99999999999999334e-01 1.99999999999999756e+00
4.00124999999992603e+00 9.99999999999999334e-01 1.99999999999999822e+00
4.00624999999992593e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.01124999999992671e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.01624999999992749e+00 9.99999999999999334e-01 1.99999999999999867e+00
4.02124999999992827e+00 9.99999999999999334e-01 1.99999999999999867e+00
4.02624999999992905e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.03124999999992983e+00 9.99999999999999445e-01 1.99999999999999867e+00
4.03624999999993062e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.04124999999993140e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.04624999999993218e+00 9.99999999999999445e-01 1.99999999999999867e+00
4.05124999999993296e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.05624999999993374e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.06124999999993452e+00 9.99999999999999445e-01 1.99999999999999867e+00
4.06624999999993531e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.07124999999993609e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.07624999999993687e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.08124999999993765e+00 9.99999999999999112e-01 1.99999999999999889e+00
4.08624999999993843e+00 9.99999999999999334e-01 1.99999999999999867e+00
4.09124999999993921e+00 9.99999999999999334e-01 1.99999999999999867e+00
4.09624999999993999e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.10124999999994078e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.10624999999994156e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.11124999999994234e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.11624999999994312e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.12124999999994390e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.12624999999994468e+00 9.99999999999999334e-01 1.99999999999999889e+00
4.13124999999994547e+00 9.99999999999999445e-01 1.99999999999999889e+00
4.13624999999994625e+00 9.99999999999999778e-01 2.00000000000000000e+00
4.14124999999994703e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.14624999999994781e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.15124999999994859e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.15624999999994937e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.16124999999995016e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.16624999999995094e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.17124999999995172e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.17624999999995250e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.18124999999995328e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.18624999999995406e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.19124999999995485e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.19624999999995563e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.20124999999995641e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.20624999999995719e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.21124999999995797e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.21624999999995875e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.22124999999995953e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.22624999999996032e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.23124999999996110e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.23624999999996188e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.24124999999996266e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.24624999999996344e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.25124999999996422e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.25624999999996501e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.26124999999996579e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.26624999999996657e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.27124999999996735e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.27624999999996813e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.28124999999996891e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.28624999999996970e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.29124999999997048e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.29624999999997126e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.30124999999997204e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.30624999999997282e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.31124999999997360e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.31624999999997438e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.32124999999997517e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.32624999999997595e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.33124999999997673e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.33624999999997751e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.34124999999997829e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.34624999999997907e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.35124999999997986e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.35624999999998064e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.36124999999998142e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.36624999999998220e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.37124999999998298e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.37624999999998376e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.38124999999998455e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.38624999999998533e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.39124999999998611e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.39624999999998689e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.40124999999998767e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.40624999999998845e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.41124999999998924e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.41624999999999002e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.42124999999999080e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.42624999999999158e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.43124999999999236e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.43624999999999314e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.44124999999999392e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.44624999999999471e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.45124999999999549e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.45624999999999627e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.46124999999999705e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.46624999999999783e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.47124999999999861e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.47624999999999940e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.48125000000000018e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.48625000000000096e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.49125000000000174e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.49625000000000252e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.50125000000000330e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.50625000000000409e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.51125000000000487e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.51625000000000565e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.52125000000000643e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.52625000000000721e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.53125000000000799e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.53625000000000878e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.54125000000000956e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.54625000000001034e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.55125000000001112e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.55625000000001190e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.56125000000001268e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.56625000000001346e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.57125000000001425e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.57625000000001503e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.58125000000001581e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.58625000000001659e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.59125000000001737e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.59625000000001815e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.60125000000001894e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.60625000000001972e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.61125000000002050e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.61625000000002128e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.62125000000002206e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.62625000000002284e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.63125000000002363e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.63625000000002441e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.64125000000002519e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.64625000000002597e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.65125000000002675e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.65625000000002753e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.66125000000002832e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.66625000000002910e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.67125000000002988e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.67625000000003066e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.68125000000003144e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.68625000000003222e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.69125000000003300e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.69625000000003379e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.70125000000003457e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.70625000000003535e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.71125000000003613e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.71625000000003691e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.72125000000003769e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.72625000000003848e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.73125000000003926e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.73625000000004004e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.74125000000004082e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.74625000000004160e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.75125000000004238e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.75625000000004317e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.76125000000004395e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.76625000000004473e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.77125000000004551e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.77625000000004629e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.78125000000004707e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.78625000000004786e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.79125000000004864e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.79625000000004942e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.80125000000005020e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.80625000000005098e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.81125000000005176e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.81625000000005254e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.82125000000005333e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.82625000000005411e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.83125000000005489e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.83625000000005567e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.84125000000005645e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.84625000000005723e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.85125000000005802e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.85625000000005880e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.86125000000005958e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.86625000000006036e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.87125000000006114e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.87625000000006192e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.88125000000006271e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.88625000000006349e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.89125000000006427e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.89625000000006505e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.90125000000006583e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.90625000000006661e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.91125000000006739e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.91625000000006818e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.92125000000006896e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.92625000000006974e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.93125000000007052e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.93625000000007130e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.94125000000007208e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.94625000000007287e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.95125000000007365e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.95625000000007443e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.96125000000007521e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.96625000000007599e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.97125000000007677e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.97625000000007756e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.98125000000007834e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.98625000000007912e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.99125000000007990e+00 1.00000000000000000e+00 2.00000000000000000e+00
4.99625000000008068e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.00125000000008146e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.00625000000008225e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.01125000000008303e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.01625000000008381e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.02125000000008459e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.02625000000008537e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.03125000000008615e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.03625000000008693e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.04125000000008772e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.04625000000008850e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.05125000000008928e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.05625000000009006e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.06125000000009084e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.06625000000009162e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.07125000000009241e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.07625000000009319e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.08125000000009397e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.08625000000009475e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.09125000000009553e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.09625000000009631e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.10125000000009710e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.10625000000009788e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.11125000000009866e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.11625000000009944e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.12125000000010022e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.12625000000010100e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.13125000000010179e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.13625000000010257e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.14125000000010335e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.14625000000010413e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.15125000000010491e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.15625000000010569e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.16125000000010647e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.16625000000010726e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.17125000000010804e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.17625000000010882e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.18125000000010960e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.18625000000011038e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.19125000000011116e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.19625000000011195e+00 1.00000000000000000e+00 2.00000000000000000e+00
5.20125000000011273e+00 9.99999999999999556e-01 1.99999999999999911e+00
5.20625000000011351e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.21125000000011429e+00 9.99999999999999334e-01 1.99999999999999889e+00
5.21625000000011507e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.22125000000011585e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.22625000000011664e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.23125000000011742e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.23625000000011820e+00 9.99999999999999334e-01 1.99999999999999889e+00
5.24125000000011898e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.24625000000011976e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.25125000000012054e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.25625000000012133e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.26125000000012211e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.26625000000012289e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.27125000000012367e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.27625000000012445e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.28125000000012523e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.28625000000012601e+00 9.99999999999999334e-01 1.99999999999999867e+00
5.29125000000012680e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.29625000000012758e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.30125000000012836e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.30625000000012914e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.31125000000012992e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.31625000000013070e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.32125000000013149e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.32625000000013227e+00 9.99999999999999445e-01 1.99999999999999889e+00
5.33125000000013305e+00 9.99999999999999334e-01 1.99999999999999889e+00
5.33625000000013383e+00 9.99999999999999445e-01 1.99999999999999867e+00
5.34125000000013461e+00 9.99999999999997558e-01 1.99999999999999512e+00
5.34625000000013539e+00 1.00000000000000577e+00 2.00000000000001199e+00
5.35125000000013618e+00 1.00000000000003553e+00 2.00000000000007105e+00
5.35625000000013696e+00 9.99999999999218625e-01 1.99999999999843681e+00
5.36125000000013774e+00 9.99999999995063948e-01 1.99999999999012790e+00
5.36625000000013852e+00 1.00000000006623058e+00 2.00000000013246160e+00
5.37125000000013930e+00 1.00000000046259063e+00 2.00000000092518260e+00
5.37625000000014008e+00 9.99999994420182503e-01 1.99999998884036390e+00
5.38125000000014087e+00 1.00000023788816383e+00 2.00000047577637030e+00
5.38625000000014165e+00 1.36214022455994188e+00 2.85448430450294133e+00
5.39125000000014243e+00 1.56333478771849732e+00 3.38121867531395548e+00
5.39625000000014321e+00 1.56937412651220187e+00 3.39841150740987796e+00
5.40125000000014399e+00 1.56953420717058267e+00 3.39885874483016304e+00
5.40625000000014477e+00 1.56955089561611771e+00 3.39883445683811347e+00
5.41125000000014555e+00 1.56955069670871228e+00 3.39883590452116868e+00
5.41625000000014634e+00 1.56954250713768628e+00 3.39886017196074786e+00
5.42125000000014712e+00 1.56953299395333579e+00 3.39888829149233906e+00
5.42625000000014790e+00 1.56952634401811153e+00 3.39890799048372649e+00
5.43125000000014868e+00 1.56952049997896959e+00 3.39892527251195453e+00
5.43625000000014946e+00 1.56951481598529963e+00 3.39894212754782776e+00
5.44125000000015024e+00 1.56951615746819106e+00 3.39893864834153803e+00
5.44625000000015103e+00 1.56952873505255375e+00 3.39890253236453121e+00
5.45125000000015181e+00 1.56954069434804078e+00 3.39886812004456429e+00
5.45625000000015259e+00 1.56954900621914284e+00 3.39884427639398501e+00
5.46125000000015337e+00 1.56954978767232922e+00 3.39884225432179710e+00
5.46625000000015415e+00 1.56954612464465382e+00 3.39885303986641230e+00
5.47125000000015493e+00 1.56953512760379033e+00 3.39888500371497537e+00
5.47625000000015572e+00 1.56952810806109211e+00 3.39890546604953681e+00
5.48125000000015650e+00 1.56952166997019349e+00 3.39892428653019874e+00
5.48625000000015728e+00 1.56951636699803787e+00 3.39893978319577172e+00
5.49125000000015806e+00 1.56951692811175536e+00 3.39893820702592286e+00
5.49625000000015884e+00 1.56952496798039398e+00 3.39891493740542661e+00
5.50125000000015962e+00 1.56953761563472782e+00 3.39887836906808438e+00
5.50625000000016041e+00 1.56954765522477269e+00 3.39884939354292781e+00
5.51125000000016119e+00 1.56954996160473970e+00 3.39884278725495204e+00
5.51625000000016197e+00 1.56954823131898236e+00 3.39884782592498169e+00
5.52125000000016275e+00 1.56953766335269007e+00 3.39887846971414120e+00
5.52625000000016353e+00 1.56952943152783408e+00 3.39890238509532594e+00
5.53125000000016431e+00 1.56952279965706420e+00 3.39892166538387608e+00
5.53625000000016509e+00 1.56951702165910123e+00 3.39893842211297947e+00
5.54125000000016588e+00 1.56951710943835199e+00 3.39893815677743527e+00
5.54625000000016666e+00 1.56952126067760611e+00 3.39892615025249523e+00
5.55125000000016744e+00 1.56953538145260563e+00 3.39888530198024075e+00
5.55625000000016822e+00 1.56954700946373560e+00 3.39885165723177352e+00
5.56125000000016900e+00 1.56954977296305809e+00 3.39884365072073980e+00
5.56625000000016978e+00 1.56954881243037914e+00 3.39884643013649468e+00
5.57125000000017057e+00 1.56954012063527903e+00 3.39887163061514208e+00
5.57625000000017135e+00 1.56953037767623149e+00 3.39889988023023992e+00
5.58125000000017213e+00 1.56952418618658340e+00 3.39891781566377471e+00
5.58625000000017291e+00 1.56951771899802273e+00 3.39893652743185148e+00
5.59125000000017369e+00 1.56951734377683216e+00 3.39893760362587161e+00
5.59625000000017447e+00 1.56951973186401306e+00 3.39893070374974604e+00
5.60125000000017526e+00 1.56953364478174251e+00 3.39889042956567700e+00
5.60625000000017604e+00 1.56954575669325203e+00 3.39885535002549677e+00
5.61125000000017682e+00 1.56954885663749755e+00 3.39884635508041955e+00
5.61625000000017760e+00 1.56954848029890304e+00 3.39884744058310462e+00
5.62125000000017838e+00 1.56954333941952728e+00 3.39886234588239633e+00
5.62625000000017916e+00 1.56953223920322316e+00 3.39889450431245033e+00
5.63125000000017994e+00 1.56952510638402520e+00 3.39891514854019761e+00
5.63625000000018073e+00 1.56951855348141134e+00 3.39893411393404943e+00
5.64125000000018151e+00 1.56951775034126384e+00 3.39893644621138424e+00
5.64625000000018229e+00 1.56951901049246145e+00 3.39893281239286571e+00
5.65125000000018307e+00 1.56952918808885844e+00 3.39890333485412555e+00
5.65625000000018385e+00 1.56954287831945538e+00 3.39886366262908046e+00
5.66125000000018463e+00 1.56954903315810346e+00 3.39884581491844351e+00
5.66625000000018542e+00 1.56954889610017823e+00 3.39884620617895106e+00
5.67125000000018620e+00 1.56954570820649764e+00 3.39885544034699461e+00
5.67625000000018698e+00 1.56953435479402059e+00 3.39888831748291009e+00
5.68125000000018776e+00 1.56952624082547909e+00 3.39891180774319768e+00
5.68625000000018854e+00 1.56951960014451952e+00 3.39893104374249999e+00
5.69125000000018932e+00 1.56951791807988750e+00 3.39893592909382969e+00
5.69625000000019011e+00 1.56951852760529631e+00 3.39893416990015496e+00
5.70125000000019089e+00 1.56952571347514724e+00 3.39891334078738261e+00
5.70625000000019167e+00 1.56954135212675006e+00 3.39886801419171647e+00
5.71125000000019245e+00 1.56954872926026190e+00 3.39884662759262701e+00
5.71625000000019323e+00 1.56954866716534625e+00 3.39884681098262043e+00
5.72125000000019401e+00 1.56954650252675387e+00 3.39885309157057192e+00
5.72625000000019480e+00 1.56953626824760706e+00 3.39888273316287526e+00
5.73125000000019558e+00 1.56952743310693688e+00 3.39890830988269199e+00
5.73625000000019636e+00 1.56952081326378656e+00 3.39892747419624186e+00
5.74125000000019714e+00 1.56951825645362142e+00 3.39893487853287990e+00
5.74625000000019792e+00 1.56951860493227957e+00 3.39893386630879668e+00
5.75125000000019870e+00 1.56952363059102051e+00 3.39891929769414070e+00
5.75625000000019948e+00 1.56953888636688932e+00 3.39887509474061655e+00
5.76125000000020027e+00 1.56954794297992639e+00 3.39884886060578406e+00
5.76625000000020105e+00 1.56954822508604774e+00 3.39884805436482873e+00
5.77125000000020183e+00 1.56954721271629660e+00 3.39885098780591788e+00
5.77625000000020261e+00 1.56953944706899229e+00 3.39887346157152592e+00
5.78125000000020339e+00 1.56952892283801537e+00 3.39890392171485356e+00
5.78625000000020417e+00 1.56952157416750104e+00 3.39892519918611136e+00
5.79125000000020496e+00 1.56951827370533481e+00 3.39893476346940115e+00
5.79625000000020574e+00 1.56951844288785436e+00 3.39893427567270745e+00
5.80125000000020652e+00 1.56952127267887809e+00 3.39892607142327385e+00
5.80625000000020730e+00 1.56953467810148872e+00 3.39888722891049522e+00
5.81125000000020808e+00 1.56954696913618297e+00 3.39885162114373252e+00
5.81625000000020886e+00 1.56954860848911482e+00 3.39884687619890835e+00
5.82125000000020965e+00 1.56954803956961153e+00 3.39884852240822655e+00
5.82625000000021043e+00 1.56954201168901086e+00 3.39886596841681499e+00
5.83125000000021121e+00 1.56953065944835513e+00 3.39889883829715256e+00
5.83625000000021199e+00 1.56952282328169890e+00 3.39892153752438331e+00
5.84125000000021277e+00 1.56951858643943121e+00 3.39893381786758741e+00
5.84625000000021355e+00 1.56951857673964179e+00 3.39893384465802040e+00
5.85125000000021434e+00 1.56952022022216209e+00 3.39892906737302525e+00
5.85625000000021512e+00 1.56953189218713929e+00 3.39889523875483324e+00
5.86125000000021590e+00 1.56954599199837053e+00 3.39885439125779509e+00
5.86625000000021668e+00 1.56954818540282259e+00 3.39884804290003606e+00
5.87125000000021746e+00 1.56954780204938982e+00 3.39884915341311622e+00
5.87625000000021824e+00 1.56954331929732938e+00 3.39886212908994878e+00
5.88125000000021902e+00 1.56953254512858242e+00 3.39889332820671441e+00
5.88625000000021981e+00 1.56952405770940162e+00 3.39891791012142708e+00
5.89125000000022059e+00 1.56951908202048629e+00 3.39893232378408960e+00
5.89625000000022137e+00 1.56951884837876232e+00 3.39893299624832057e+00
5.90125000000022215e+00 1.56951988185875346e+00 3.39892999149221753e+00
5.90625000000022293e+00 1.56952901457063598e+00 3.39890353088644570e+00
5.91125000000022371e+00 1.56954363311755740e+00 3.39886118921356584e+00
5.91625000000022450e+00 1.56954783836353595e+00 3.39884901011870477e+00
5.92125000000022528e+00 1.56954767182214927e+00 3.39884948541348031e+00
5.92625000000022606e+00 1.56954525809432832e+00 3.39885646426193810e+00
5.93125000000022684e+00 1.56953525903830715e+00 3.39888541882901940e+00
5.93625000000022762e+00 1.56952529744943603e+00 3.39891427457261219e+00
5.94125000000022840e+00 1.56951931840700176e+00 3.39893159666634803e+00
5.94625000000022919e+00 1.56951863831917660e+00 3.39893356015887083e+00
5.95125000000022997e+00 1.56951917917876127e+00 3.39893198061746649e+00
5.95625000000023075e+00 1.56952531413382057e+00 3.39891420352577001e+00
5.96125000000023153e+00 1.56954057908416034e+00 3.39886999014110724e+00
5.96625000000023231e+00 1.56954824501688650e+00 3.39884778948878585e+00
5.97125000000023309e+00 1.56954820985512700e+00 3.39884788793493442e+00
5.97625000000023388e+00 1.56954668047603652e+00 3.39885230605957211e+00
5.98125000000023466e+00 1.56953756737508909e+00 3.39887869216121619e+00
5.98625000000023544e+00 1.56952680741608330e+00 3.39890985729939299e+00
5.99125000000023622e+00 1.56952017577292424e+00 3.39892907042212933e+00
5.99625000000023700e+00 1.56951890998542631e+00 3.39893273633820003e+00
6.00125000000023778e+00 1.56951923507159163e+00 3.39893178675561192e+00
6.00625000000023856e+00 1.56952354378375625e+00 3.39891930076882121e+00
6.01125000000023935e+00 1.56953847376056554e+00 3.39887605527820913e+00
6.01625000000024013e+00 1.56954760741317800e+00 3.39884959651566687e+00
6.02125000000024091e+00 1.56954770007157807e+00 3.39884932043207488e+00
6.02625000000024169e+00 1.56954669619751241e+00 3.39885221944573335e+00
6.03125000000024247e+00 1.56953941085923177e+00 3.39887331693064088e+00
6.03625000000024325e+00 1.56952864724275631e+00 3.39890449646614456e+00
6.04125000000024404e+00 1.56952109269720030e+00 3.39892638275874770e+00
6.04625000000024482e+00 1.56951913012634292e+00 3.39893206480847843e+00
6.05125000000024560e+00 1.56951931563263702e+00 3.39893151899337731e+00
6.05625000000024638e+00 1.56952207327799043e+00 3.39892352341021509e+00
6.06125000000024716e+00 1.56953503508446457e+00 3.39888597611931420e+00
6.06625000000024794e+00 1.56954653565843705e+00 3.39885266477000947e+00
6.07125000000024873e+00 1.56954746677466717e+00 3.39884996450481047e+00
6.07625000000024951e+00 1.56954698798998304e+00 3.39885134362491481e+00
6.08125000000025029e+00 1.56954203485402366e+00 3.39886568708136494e+00
6.08625000000025107e+00 1.56953086422741750e+00 3.39889804511251103e+00
6.09125000000025185e+00 1.56952195693929530e+00 3.39892384751526855e+00
6.09625000000025263e+00 1.56951890807626859e+00 3.39893267627509488e+00
6.10125000000025342e+00 1.56951900103331998e+00 3.39893239876447861e+00
6.10625000000025420e+00 1.56952058658097671e+00 3.39892779938173417e+00
6.11125000000025498e+00 1.56953137617159366e+00 3.39889654810161357e+00
6.11625000000025576e+00 1.56954520071574199e+00 3.39885650718131593e+00
6.12125000000025654e+00 1.56954776784265970e+00 3.39884906851634527e+00
6.12625000000025732e+00 1.56954748349303363e+00 3.39884988500933938e+00
6.13125000000025810e+00 1.56954386170897253e+00 3.39886036993158935e+00
6.13625000000025889e+00 1.56953284709729979e+00 3.39889227288581353e+00
6.14125000000025967e+00 1.56952319090518944e+00 3.39892024292466566e+00
6.14625000000026045e+00 1.56951918109054844e+00 3.39893185638922013e+00
6.15125000000026123e+00 1.56951919170120480e+00 3.39893182234807245e+00
6.15625000000026201e+00 1.56952025351356061e+00 3.39892874314297710e+00
6.16125000000026279e+00 1.56952919011760406e+00 3.39890285501628142e+00
6.16625000000026358e+00 1.56954366072144147e+00 3.39886093481967100e+00
6.17125000000026436e+00 1.56954736499464875e+00 3.39885020001789240e+00
6.17625000000026514e+00 1.56954719099547324e+00 3.39885070406218404e+00
6.18125000000026592e+00 1.56954475117456749e+00 3.39885777201645434e+00
6.18625000000026670e+00 1.56953501986526556e+00 3.39888595849425235e+00
6.19125000000026748e+00 1.56952478819039953e+00 3.39891559587047043e+00
6.19625000000026827e+00 1.56951952023025187e+00 3.39893085063814659e+00
6.20125000000026905e+00 1.56951933061575755e+00 3.39893138941866635e+00
6.20625000000026983e+00 1.56951996521064707e+00 3.39892954862729457e+00
6.21125000000027061e+00 1.56952634452970408e+00 3.39891107696852046e+00
6.21625000000027139e+00 1.56954062385721516e+00 3.39886971769838286e+00
6.22125000000027217e+00 1.56954720602834463e+00 3.39885064547405324e+00
6.22625000000027295e+00 1.56954715175675608e+00 3.39885079588976158e+00
6.23125000000027374e+00 1.56954589913196707e+00 3.39885442194060161e+00
6.23625000000027452e+00 1.56953782301674427e+00 3.39887781436069014e+00
6.24125000000027530e+00 1.56952660419854140e+00 3.39891030997179922e+00
6.24625000000027608e+00 1.56951985015154216e+00 3.39892987198700780e+00
6.25125000000027686e+00 1.56951922749375528e+00 3.39893167091949344e+00
6.25625000000027764e+00 1.56951959430784971e+00 3.39893060708988326e+00
6.26125000000027843e+00 1.56952391218972354e+00 3.39891810016780216e+00
6.26625000000027921e+00 1.56953790404233340e+00 3.39887757064954510e+00
6.27125000000027999e+00 1.56954723444261202e+00 3.39885054249660890e+00
6.27625000000028077e+00 1.56954743574173405e+00 3.39884995391995659e+00
6.28125000000028155e+00 1.56954661678665208e+00 3.39885232115861236e+00
6.28625000000028233e+00 1.56953989087193579e+00 3.39887180877060402e+00
6.29125000000028312e+00 1.56952849469190348e+00 3.39890482095946656e+00
6.29625000000028390e+00 1.56952085678433240e+00 3.39892694015110752e+00
6.30125000000028468e+00 1.56951967311432083e+00 3.39893036182007258e+00
6.30625000000028546e+00 1.56951991086952747e+00 3.39892966920763984e+00
6.31125000000028624e+00 1.56952298581340810e+00 3.39892076368379881e+00
6.31625000000028702e+00 1.56953589977911001e+00 3.39888336316100181e+00
6.32125000000028781e+00 1.56954677801027476e+00 3.39885184870391654e+00
6.32625000000028859e+00 1.56954747025240327e+00 3.39884983543315444e+00
6.33125000000028937e+00 1.56954697811182275e+00 3.39885125684637357e+00
6.33625000000029015e+00 1.56954208375119575e+00 3.39886543613638104e+00
6.34125000000029093e+00 1.56953110871199497e+00 3.39889722741231415e+00
6.34625000000029171e+00 1.56952222383465378e+00 3.39892296517167924e+00
6.35125000000029249e+00 1.56951990884647996e+00 3.39892966364462090e+00
6.35625000000029328e+00 1.56952003337700274e+00 3.39892930049922715e+00
6.36125000000029406e+00 1.56952176739664706e+00 3.39892427671983199e+00
6.36625000000029484e+00 1.56953221328731862e+00 3.39889401904975363e+00
6.37125000000029562e+00 1.56954498076504700e+00 3.39885703436665576e+00
6.37625000000029640e+00 1.56954749455374953e+00 3.39884975567858438e+00
6.38125000000029718e+00 1.56954726683264667e+00 3.39885040638313196e+00
6.38625000000029797e+00 1.56954434393887787e+00 3.39885887081874749e+00
6.39125000000029875e+00 1.56953384877657665e+00 3.39888927154525078e+00
6.39625000000029953e+00 1.56952363781685289e+00 3.39891885204205835e+00
6.40125000000030031e+00 1.56951999568803879e+00 3.39892939537233207e+00
6.40625000000030109e+00 1.56952005563195796e+00 3.39892922574005629e+00
6.41125000000030187e+00 1.56952112604734406e+00 3.39892611931287636e+00
6.41625000000030266e+00 1.56952955461568888e+00 3.39890170633944555e+00
6.42125000000030344e+00 1.56954330813184173e+00 3.39886186349919761e+00
6.42625000000030422e+00 1.56954755866740370e+00 3.39884955252184273e+00
6.43125000000030500e+00 1.56954741857384472e+00 3.39884995086016373e+00
6.43625000000030578e+00 1.56954540465094849e+00 3.39885579507241875e+00
6.44125000000030656e+00 1.56953599832081014e+00 3.39888303742316245e+00
6.44625000000030735e+00 1.56952545428176582e+00 3.39891357895264878e+00
6.45125000000030813e+00 1.56952056677763396e+00 3.39892772508551388e+00
6.45625000000030891e+00 1.56952050347607397e+00 3.39892791480877099e+00
6.46125000000030969e+00 1.56952115949266613e+00 3.39892600787558896e+00
6.46625000000031047e+00 1.56952741623015068e+00 3.39890789312732844e+00
6.47125000000031125e+00 1.56954099790439683e+00 3.39886854269188099e+00
6.47625000000031203e+00 1.56954746074323803e+00 3.39884982421360959e+00
6.48125000000031282e+00 1.56954742005774905e+00 3.39884993042729677e+00
6.48625000000031360e+00 1.56954632363987656e+00 3.39885311764714082e+00
6.49125000000031438e+00 1.56953884074954386e+00 3.39887478530969522e+00
6.49625000000031516e+00 1.56952763117342453e+00 3.39890726564967949e+00
6.50125000000031594e+00 1.56952082074886734e+00 3.39892697724466153e+00
6.50625000000031672e+00 1.56952032242858008e+00 3.39892842678530016e+00
6.51125000000031751e+00 1.56952067836093523e+00 3.39892738718850218e+00
6.51625000000031829e+00 1.56952472729904868e+00 3.39891567011904128e+00
6.52125000000031907e+00 1.56953772810118153e+00 3.39887799634482413e+00
6.52625000000031985e+00 1.56954746991192096e+00 3.39884979121766095e+00
6.53125000000032063e+00 1.56954794748149373e+00 3.39884839045308507e+00
6.53625000000032141e+00 1.56954738290782680e+00 3.39885004004552727e+00
6.54125000000032220e+00 1.56954190909660785e+00 3.39886588441263449e+00
6.54625000000032298e+00 1.56953037126047956e+00 3.39889931747315543e+00
6.55125000000032376e+00 1.56952210363355515e+00 3.39892324596918360e+00
6.55625000000032454e+00 1.56952094635337591e+00 3.39892661108062466e+00
6.56125000000032532e+00 1.56952116231208971e+00 3.39892596987758022e+00
6.56625000000032610e+00 1.56952386222357454e+00 3.39891816738034791e+00
6.57125000000032689e+00 1.56953555796040067e+00 3.39888427628041168e+00
6.57625000000032767e+00 1.56954674188612398e+00 3.39885189215424610e+00
6.58125000000032845e+00 1.56954799442591098e+00 3.39884824075212189e+00
6.58625000000032923e+00 1.56954765228963655e+00 3.39884924901752594e+00
6.59125000000033001e+00 1.56954376459790779e+00 3.39886049712416449e+00
6.59625000000033079e+00 1.56953309011984965e+00 3.39889143277925765e+00
6.60125000000033157e+00 1.56952391020933213e+00 3.39891800683727041e+00
6.60625000000033236e+00 1.56952157822905702e+00 3.39892477274426685e+00
6.61125000000033314e+00 1.56952168473520826e+00 3.39892444732848453e+00
6.61625000000033392e+00 1.56952322110838427e+00 3.39892000844084041e+00
6.62125000000033470e+00 1.56953261634331609e+00 3.39889278786841720e+00
6.62625000000033548e+00 1.56954488904247746e+00 3.39885724686904478e+00
6.63125000000033626e+00 1.56954793128637871e+00 3.39884842448933888e+00
6.63625000000033705e+00 1.56954777315196559e+00 3.39884888426949194e+00
6.64125000000033783e+00 1.56954557395583194e+00 3.39885525030452662e+00
6.64625000000033861e+00 1.56953566407282352e+00 3.39888395678815147e+00
6.65125000000033939e+00 1.56952396305995046e+00 3.39891785614952857e+00
6.65625000000034017e+00 1.56951762665300731e+00 3.39893619978996098e+00
6.66125000000034095e+00 1.56951736491951754e+00 3.39893696509626597e+00
6.66625000000034174e+00 1.56951788120786118e+00 3.39893545225227722e+00
6.67125000000034252e+00 1.56952219290799388e+00 3.39892298719614949e+00
6.67625000000034330e+00 1.56952635168064547e+00 3.39891091365651565e+00
6.68125000000034408e+00 1.56952619234911350e+00 3.39891140515776158e+00
6.68625000000034486e+00 1.56952285709702166e+00 3.39892102675701624e+00
6.69125000000034564e+00 1.56949310388755370e+00 3.39900724964406464e+00
6.69625000000034643e+00 1.56944616782148594e+00 3.39914314572718412e+00
6.70125000000034721e+00 1.56944312599071223e+00 3.39915202640834124e+00
6.70625000000034799e+00 1.56945259753882160e+00 3.39912451496141710e+00
6.71125000000034877e+00 1.56956701221216877e+00 3.39879322174188614e+00
6.71625000000034955e+00 1.57073107482973828e+00 3.39541995044812905e+00
6.72125000000035033e+00 1.57566804151749196e+00 3.38108870282227336e+00
6.72625000000035111e+00 1.58391530867676211e+00 3.35706069646289462e+00
6.73125000000035190e+00 1.59394579768969957e+00 3.32768902908494413e+00
6.73625000000035268e+00 1.60481354614567762e+00 3.29568121067751374e+00
6.74125000000035346e+00 1.61609238631047325e+00 3.26225928321304348e+00
6.74625000000035424e+00 1.62760019834477743e+00 3.22794509012237540e+00
6.75125000000035502e+00 1.63925008078539203e+00 3.19298711919592515e+00
6.75625000000035580e+00 1.65099426077574751e+00 3.15752179251390430e+00
6.76125000000035659e+00 1.66280355716950345e+00 3.12163246009326301e+00
6.76625000000035737e+00 1.67465885209559873e+00 3.08537382530839688e+00
6.77125000000035815e+00 1.68654698010126047e+00 3.04878368294106705e+00
6.77625000000035893e+00 1.69845851666060033e+00 3.01188922131239556e+00
6.78125000000035971e+00 1.71038649709535617e+00 2.97471067193927707e+00
6.78625000000036049e+00 1.72232563045056075e+00 2.93726354831424041e+00
6.79125000000036128e+00 1.73427179337014548e+00 2.89956008508152907e+00
6.79625000000036206e+00 1.74622169121840898e+00 2.86161020261038779e+00
6.80125000000036284e+00 1.75817262235168537e+00 2.82342217734038847e+00
6.80625000000036362e+00 1.77012230893442890e+00 2.78500312927896054e+00
6.81125000000036440e+00 1.78206877226253035e+00 2.74635939884272151e+00
6.81625000000036518e+00 1.79401023303026008e+00 2.70749684434547477e+00
6.82125000000036597e+00 1.80594502446086680e+00 2.66842108740401374e+00
6.82625000000036675e+00 1.81787151730060725e+00 2.62913775514878889e+00
6.83125000000036753e+00 1.82978804536688822e+00 2.58965272966703530e+00
6.83625000000036831e+00 1.84169282149052083e+00 2.54997242134542113e+00
6.84125000000036909e+00 1.85358384257307263e+00 2.51010412558280827e+00
6.84625000000036987e+00 1.86545876236114117e+00 2.47005648345568307e+00
6.85125000000037065e+00 1.87731470341312701e+00 2.42984009485640762e+00
6.85625000000037144e+00 1.88914799548202406e+00 2.38946848611804441e+00
6.86125000000037222e+00 1.90095377069531057e+00 2.34895964266432955e+00
6.86625000000037300e+00 1.91272526016453082e+00 2.30833843797849259e+00
6.87125000000037378e+00 1.92445259692746351e+00 2.26764112119647132e+00
6.87625000000037456e+00 1.93612043892951902e+00 2.22692386569118517e+00
6.88125000000037534e+00 1.94770277356958132e+00 2.18628169424234287e+00
6.88625000000037613e+00 1.95914960775711333e+00 2.14589619601648529e+00
6.89125000000037691e+00 1.97034956762722024e+00 2.10617105572600094e+00
6.89625000000037769e+00 1.98102550831601909e+00 2.06811088237695895e+00
6.90125000000037847e+00 1.99049660941329143e+00 2.03418790520918646e+00
6.90625000000037925e+00 1.99738835042267149e+00 2.00941033877531261e+00
6.91125000000038003e+00 1.99997082889883626e+00 2.00010517479610561e+00
6.91625000000038082e+00 1.99999567579638793e+00 2.00001559112182692e+00
6.92125000000038160e+00 1.99999640407920598e+00 2.00001296526551187e+00
6.92625000000038238e+00 1.99999902768871607e+00 2.00000350571687635e+00
6.93125000000038316e+00 2.00000001569308150e+00 1.99999994341733722e+00
6.93625000000038394e+00 2.00000000450015225e+00 1.99999998377402743e+00
6.94125000000038472e+00 1.99999999806145046e+00 2.00000000698910174e+00
6.94625000000038550e+00 1.99999999971473041e+00 2.00000000102811448e+00
6.95125000000038629e+00 2.00000000023276669e+00 1.99999999916031790e+00
6.95625000000038707e+00 1.99999999999085887e+00 2.00000000003252199e+00
6.96125000000038785e+00 1.99999999997812972e+00 2.00000000007842615e+00
6.96625000000038863e+00 2.00000000000578826e+00 1.99999999997870237e+00
6.97125000000038941e+00 2.00000000000051248e+00 1.99999999999772826e+00
6.97625000000039019e+00 1.99999999999913891e+00 2.00000000000268363e+00
6.98125000000039098e+00 2.00000000000009015e+00 1.99999999999926259e+00
6.98625000000039176e+00 1.99999999999990918e+00 1.99999999999991496e+00
6.99125000000039254e+00 1.99999999999988720e+00 1.99999999999999689e+00
6.99625000000039332e+00 1.99999999999991385e+00 1.99999999999990519e+00
7.00125000000039410e+00 1.99999999999990696e+00 1.99999999999993050e+00
7.00625000000039488e+00 1.99999999999990696e+00 1.99999999999993427e+00
7.01125000000039567e+00 1.99999999999990674e+00 1.99999999999992983e+00
7.01625000000039645e+00 1.99999999999990496e+00 1.99999999999992006e+00
7.02125000000039723e+00 1.99999999999990474e+00 1.99999999999991185e+00
7.02625000000039801e+00 1.99999999999990696e+00 1.99999999999990474e+00
7.03125000000039879e+00 1.99999999999990874e+00 1.99999999999989964e+00
7.03625000000039957e+00 1.99999999999991096e+00 1.99999999999989431e+00
7.04125000000040036e+00 1.99999999999991163e+00 1.99999999999989431e+00
7.04625000000040114e+00 1.99999999999991296e+00 1.99999999999989009e+00
7.05125000000040192e+00 1.99999999999991340e+00 1.99999999999989009e+00
7.05625000000040270e+00 1.99999999999991229e+00 1.99999999999988765e+00
7.06125000000040348e+00 1.99999999999991096e+00 1.99999999999988365e+00
7.06625000000040426e+00 1.99999999999991074e+00 1.99999999999988565e+00
7.07125000000040504e+00 1.99999999999991096e+00 1.99999999999988942e+00
7.07625000000040583e+00 1.99999999999991096e+00 1.99999999999989209e+00
7.08125000000040661e+00 1.99999999999991096e+00 1.99999999999989564e+00
7.08625000000040739e+00 1.99999999999991163e+00 1.99999999999989653e+00
7.09125000000040817e+00 1.99999999999991296e+00 1.99999999999989075e+00
7.09625000000040895e+00 1.99999999999991296e+00 1.99999999999988942e+00
7.10125000000040973e+00 1.99999999999991296e+00 1.99999999999989098e+00
7.10625000000041052e+00 1.99999999999991163e+00 1.99999999999988654e+00
7.11125000000041130e+00 1.99999999999991029e+00 1.99999999999988320e+00
7.11625000000041208e+00 1.99999999999991118e+00 1.99999999999988098e+00
7.12125000000041286e+00 1.99999999999991362e+00 1.99999999999988631e+00
7.12625000000041364e+00 1.99999999999991340e+00 1.99999999999988631e+00
7.13125000000041442e+00 1.99999999999991296e+00 1.99999999999988765e+00
7.13625000000041521e+00 1.99999999999991207e+00 1.99999999999988498e+00
7.14125000000041599e+00 1.99999999999991163e+00 1.99999999999988232e+00
7.14625000000041677e+00 1.99999999999991207e+00 1.99999999999988187e+00
7.15125000000041755e+00 1.99999999999991074e+00 1.99999999999987743e+00
7.15625000000041833e+00 1.99999999999991207e+00 1.99999999999987210e+00
7.16125000000041911e+00 1.99999999999991229e+00 1.99999999999987255e+00
7.16625000000041990e+00 1.99999999999991229e+00 1.99999999999987632e+00
7.17125000000042068e+00 1.99999999999991229e+00 1.99999999999987876e+00
7.17625000000042146e+00 1.99999999999991229e+00 1.99999999999988098e+00
7.18125000000042224e+00 1.99999999999991163e+00 1.99999999999988276e+00
7.18625000000042302e+00 1.99999999999991163e+00 1.99999999999987965e+00
7.19125000000042380e+00 1.99999999999991029e+00 1.99999999999987788e+00
7.19625000000042458e+00 1.99999999999990985e+00 1.99999999999987743e+00
7.20125000000042537e+00 1.99999999999991096e+00 1.99999999999988098e+00
7.20625000000042615e+00 1.99999999999991163e+00 1.99999999999987654e+00
7.21125000000042693e+00 1.99999999999991207e+00 1.99999999999987632e+00
7.21625000000042771e+00 1.99999999999991229e+00 1.99999999999987810e+00
7.22125000000042849e+00 1.99999999999991429e+00 1.99999999999987210e+00
7.22625000000042927e+00 1.99999999999991496e+00 1.99999999999987033e+00
7.23125000000043006e+00 1.99999999999991496e+00 1.99999999999987499e+00
7.23625000000043084e+00 1.99999999999991562e+00 1.99999999999987521e+00
7.24125000000043162e+00 1.99999999999991696e+00 1.99999999999988143e+00
7.24625000000043240e+00 1.99999999999991496e+00 1.99999999999988276e+00
7.25125000000043318e+00 1.99999999999991607e+00 1.99999999999988476e+00
7.25625000000043396e+00 1.99999999999991696e+00 1.99999999999988165e+00
7.26125000000043475e+00 1.99999999999991829e+00 1.99999999999987899e+00
7.26625000000043553e+00 1.99999999999991895e+00 1.99999999999987721e+00
7.27125000000043631e+00 1.99999999999991895e+00 1.99999999999987965e+00
7.27625000000043709e+00 1.99999999999991895e+00 1.99999999999988165e+00
7.28125000000043787e+00 1.99999999999991895e+00 1.99999999999988387e+00
7.28625000000043865e+00 1.99999999999991895e+00 1.99999999999988676e+00
7.29125000000043944e+00 1.99999999999991918e+00 1.99999999999987610e+00
7.29625000000044022e+00 1.99999999999991895e+00 1.99999999999987566e+00
7.30125000000044100e+00 1.99999999999991895e+00 1.99999999999987832e+00
7.30625000000044178e+00 1.99999999999991696e+00 1.99999999999987432e+00
7.31125000000044256e+00 1.99999999999991696e+00 1.99999999999987721e+00
7.31625000000044334e+00 1.99999999999991762e+00 1.99999999999987654e+00
7.32125000000044412e+00 1.99999999999991873e+00 1.99999999999986811e+00
7.32625000000044491e+00 1.99999999999991762e+00 1.99999999999987299e+00
7.33125000000044569e+00 1.99999999999991762e+00 1.99999999999987543e+00
7.33625000000044647e+00 1.99999999999991562e+00 1.99999999999986899e+00
7.34125000000044725e+00 1.99999999999991673e+00 1.99999999999986167e+00
7.34625000000044803e+00 1.99999999999991740e+00 1.99999999999985012e+00
7.35125000000044881e+00 1.99999999999991873e+00 1.99999999999984590e+00
7.35625000000044960e+00 1.99999999999992006e+00 1.99999999999984435e+00
7.36125000000045038e+00 1.99999999999992051e+00 1.99999999999984324e+00
7.36625000000045116e+00 1.99999999999992095e+00 1.99999999999984213e+00
7.37125000000045194e+00 1.99999999999992095e+00 1.99999999999984635e+00
7.37625000000045272e+00 1.99999999999992295e+00 1.99999999999984257e+00
7.38125000000045350e+00 1.99999999999992273e+00 1.99999999999984102e+00
7.38625000000045429e+00 1.99999999999992295e+00 1.99999999999984612e+00
7.39125000000045507e+00 1.99999999999992295e+00 1.99999999999984968e+00
7.39625000000045585e+00 1.99999999999992295e+00 1.99999999999985145e+00
7.40125000000045663e+00 1.99999999999992406e+00 1.99999999999984834e+00
7.40625000000045741e+00 1.99999999999992428e+00 1.99999999999984812e+00
7.41125000000045819e+00 1.99999999999992628e+00 1.99999999999984324e+00
7.41625000000045898e+00 1.99999999999992628e+00 1.99999999999984368e+00
7.42125000000045976e+00 1.99999999999992628e+00 1.99999999999984568e+00
7.42625000000046054e+00 1.99999999999992628e+00 1.99999999999984723e+00
7.43125000000046132e+00 1.99999999999992606e+00 1.99999999999984657e+00
7.43625000000046210e+00 1.99999999999992539e+00 1.99999999999983324e+00
7.44125000000046288e+00 1.99999999999992495e+00 1.99999999999983635e+00
7.44625000000046366e+00 1.99999999999992562e+00 1.99999999999983702e+00
7.45125000000046445e+00 1.99999999999992450e+00 1.99999999999983680e+00
7.45625000000046523e+00 1.99999999999992362e+00 1.99999999999983569e+00
7.46125000000046601e+00 1.99999999999992362e+00 1.99999999999983524e+00
7.46625000000046679e+00 1.99999999999992362e+00 1.99999999999983569e+00
7.47125000000046757e+00 1.99999999999992428e+00 1.99999999999983502e+00
7.47625000000046835e+00 1.99999999999992406e+00 1.99999999999983702e+00
7.48125000000046914e+00 1.99999999999992406e+00 1.99999999999983968e+00
7.48625000000046992e+00 1.99999999999992406e+00 1.99999999999984235e+00
7.49125000000047070e+00 1.99999999999992428e+00 1.99999999999984368e+00
7.49625000000047148e+00 1.99999999999992428e+00 1.99999999999984501e+00
7.50125000000047226e+00 1.99999999999992428e+00 1.99999999999984768e+00
7.50625000000047304e+00 1.99999999999992362e+00 1.99999999999984723e+00
7.51125000000047383e+00 1.99999999999992295e+00 1.99999999999984679e+00
7.51625000000047461e+00 1.99999999999992295e+00 1.99999999999984857e+00
7.52125000000047539e+00 1.99999999999992206e+00 1.99999999999984723e+00
7.52625000000047617e+00 1.99999999999992095e+00 1.99999999999984523e+00
7.53125000000047695e+00 1.99999999999992095e+00 1.99999999999984746e+00
7.53625000000047773e+00 1.99999999999992095e+00 1.99999999999985056e+00
7.54125000000047852e+00 1.99999999999992140e+00 1.99999999999985167e+00
7.54625000000047930e+00 1.99999999999992095e+00 1.99999999999985567e+00
7.55125000000048008e+00 1.99999999999991962e+00 1.99999999999985145e+00
7.55625000000048086e+00 1.99999999999991895e+00 1.99999999999985301e+00
7.56125000000048164e+00 1.99999999999991895e+00 1.99999999999985523e+00
7.56625000000048242e+00 1.99999999999991873e+00 1.99999999999985656e+00
7.57125000000048320e+00 1.99999999999991962e+00 1.99999999999985989e+00
7.57625000000048399e+00 1.99999999999991962e+00 1.99999999999986255e+00
7.58125000000048477e+00 1.99999999999991962e+00 1.99999999999986255e+00
7.58625000000048555e+00 1.99999999999992273e+00 1.99999999999985167e+00
7.59125000000048633e+00 1.99999999999992428e+00 1.99999999999984901e+00
7.59625000000048711e+00 1.99999999999992428e+00 1.99999999999985167e+00
7.60125000000048789e+00 1.99999999999992406e+00 1.99999999999985079e+00
7.60625000000048868e+00 1.99999999999992295e+00 1.99999999999985079e+00
7.61125000000048946e+00 1.99999999999992295e+00 1.99999999999985345e+00
7.61625000000049024e+00 1.99999999999992295e+00 1.99999999999985567e+00
7.62125000000049102e+00 1.99999999999992295e+00 1.99999999999985900e+00
7.62625000000049180e+00 1.99999999999992273e+00 1.99999999999985900e+00
7.63125000000049258e+00 1.99999999999992095e+00 1.99999999999985434e+00
7.63625000000049337e+00 1.99999999999992095e+00 1.99999999999985656e+00
7.64125000000049415e+00 1.99999999999992095e+00 1.99999999999985656e+00
7.64625000000049493e+00 1.99999999999992095e+00 1.99999999999985700e+00
7.65125000000049571e+00 1.99999999999992273e+00 1.99999999999985367e+00
7.65625000000049649e+00 1.99999999999992273e+00 1.99999999999985301e+00
7.66125000000049727e+00 1.99999999999992406e+00 1.99999999999984968e+00
7.66625000000049805e+00 1.99999999999992406e+00 1.99999999999985212e+00
7.67125000000049884e+00 1.99999999999992406e+00 1.99999999999985367e+00
7.67625000000049962e+00 1.99999999999992428e+00 1.99999999999985567e+00
7.68125000000050040e+00 1.99999999999992428e+00 1.99999999999985700e+00
7.68625000000050118e+00 1.99999999999992428e+00 1.99999999999986011e+00
7.69125000000050196e+00 1.99999999999992628e+00 1.99999999999985612e+00
7.69625000000050274e+00 1.99999999999992673e+00 1.99999999999985878e+00
7.70125000000050353e+00 1.99999999999992761e+00 1.99999999999986589e+00
7.70625000000050431e+00 1.99999999999992806e+00 1.99999999999987121e+00
7.71125000000050509e+00 1.99999999999992806e+00 1.99999999999987477e+00
7.71625000000050587e+00 1.99999999999992806e+00 1.99999999999987832e+00
7.72125000000050665e+00 1.99999999999992828e+00 1.99999999999987854e+00
7.72625000000050743e+00 1.99999999999992695e+00 1.99999999999987632e+00
7.73125000000050822e+00 1.99999999999992761e+00 1.99999999999987965e+00
7.73625000000050900e+00 1.99999999999992761e+00 1.99999999999987410e+00
7.74125000000050978e+00 1.99999999999992695e+00 1.99999999999987099e+00
7.74625000000051056e+00 1.99999999999992628e+00 1.99999999999987055e+00
7.75125000000051134e+00 1.99999999999992539e+00 1.99999999999986855e+00
7.75625000000051212e+00 1.99999999999992562e+00 1.99999999999987210e+00
7.76125000000051291e+00 1.99999999999992562e+00 1.99999999999987299e+00
7.76625000000051369e+00 1.99999999999992562e+00 1.99999999999987521e+00
7.77125000000051447e+00 1.99999999999992628e+00 1.99999999999987521e+00
7.77625000000051525e+00 1.99999999999992628e+00 1.99999999999987677e+00
7.78125000000051603e+00 1.99999999999992628e+00 1.99999999999987899e+00
7.78625000000051681e+00 1.99999999999992628e+00 1.99999999999988143e+00
7.79125000000051759e+00 1.99999999999992628e+00 1.99999999999988498e+00
7.79625000000051838e+00 1.99999999999992628e+00 1.99999999999988698e+00
7.80125000000051916e+00 1.99999999999992628e+00 1.99999999999988942e+00
7.80625000000051994e+00 1.99999999999992628e+00 1.99999999999989098e+00
7.81125000000052072e+00 1.99999999999992628e+00 1.99999999999989164e+00
7.81625000000052150e+00 1.99999999999992828e+00 1.99999999999988631e+00
7.82125000000052228e+00 1.99999999999992828e+00 1.99999999999988853e+00
7.82625000000052307e+00 1.99999999999992828e+00 1.99999999999989164e+00
7.83125000000052385e+00 1.99999999999992828e+00 1.99999999999989253e+00
7.83625000000052463e+00 1.99999999999992983e+00 1.99999999999988876e+00
7.84125000000052541e+00 1.99999999999993205e+00 1.99999999999988520e+00
7.84625000000052619e+00 1.99999999999993161e+00 1.99999999999988876e+00
7.85125000000052697e+00 1.99999999999993161e+00 1.99999999999989075e+00
7.85625000000052776e+00 1.99999999999993094e+00 1.99999999999988942e+00
7.86125000000052854e+00 1.99999999999993006e+00 1.99999999999988809e+00
7.86625000000052932e+00 1.99999999999992961e+00 1.99999999999988654e+00
7.87125000000053010e+00 1.99999999999992939e+00 1.99999999999988676e+00
7.87625000000053088e+00 1.99999999999992895e+00 1.99999999999988431e+00
7.88125000000053166e+00 1.99999999999992806e+00 1.99999999999988698e+00
7.88625000000053245e+00 1.99999999999992828e+00 1.99999999999988964e+00
7.89125000000053323e+00 1.99999999999992828e+00 1.99999999999989253e+00
7.89625000000053401e+00 1.99999999999992895e+00 1.99999999999989808e+00
7.90125000000053479e+00 1.99999999999992939e+00 1.99999999999990230e+00
7.90625000000053557e+00 1.99999999999992939e+00 1.99999999999990141e+00
7.91125000000053635e+00 1.99999999999992806e+00 1.99999999999989875e+00
7.91625000000053713e+00 1.99999999999992806e+00 1.99999999999989897e+00
7.92125000000053792e+00 1.99999999999992761e+00 1.99999999999990408e+00
7.92625000000053870e+00 1.99999999999992673e+00 1.99999999999991029e+00
7.93125000000053948e+00 1.99999999999992828e+00 1.99999999999991029e+00
7.93625000000054026e+00 1.99999999999992806e+00 1.99999999999991163e+00
7.94125000000054104e+00 1.99999999999992828e+00 1.99999999999991229e+00
7.94625000000054182e+00 1.99999999999992828e+00 1.99999999999991429e+00
7.95125000000054261e+00 1.99999999999992828e+00 1.99999999999991562e+00
7.95625000000054339e+00 1.99999999999992695e+00 1.99999999999991163e+00
7.96125000000054417e+00 1.99999999999992495e+00 1.99999999999990652e+00
7.96625000000054495e+00 1.99999999999992295e+00 1.99999999999990408e+00
7.97125000000054573e+00 1.99999999999992295e+00 1.99999999999990563e+00
7.97625000000054651e+00 1.99999999999992428e+00 1.99999999999990430e+00
7.98125000000054730e+00 1.99999999999992562e+00 1.99999999999990141e+00
7.98625000000054808e+00 1.99999999999992628e+00 1.99999999999989964e+00
7.99125000000054886e+00 1.99999999999992628e+00 1.99999999999990163e+00
7.99625000000054964e+00 1.99999999999992562e+00 1.99999999999990119e+00


==> figs/discont_linear.txt <==
# N=160, xN=8.000000, tN=0.250000, rkcfl=0.083333, j=218, tn[k]=0.250000
# Discontinuous plot, mu = 1, lam = 0.25, npts = 2
x u1 v1 u1_sl v1_sl
0.00000000000000000e+00 1.99999999656570582e+00 1.99996611113044453e+00 1.99999992696343076e+00 1.99999220035818892e+00
5.00000000000000028e-02 2.00000000349751117e+00 2.00003388622844724e+00 1.99999992565610762e+00 2.00000751497082963e+00
5.00000000000000028e-02 nan nan nan nan
5.00000000000000028e-02 2.00000000510422238e+00 1.99996610827971022e+00 1.99999987718919403e+00 1.99999191396473130e+00
1.00000000000000006e-01 1.99999999469133805e+00 2.00003389597640080e+00 1.99999987267986512e+00 2.00000706937367134e+00
1.00000000000000006e-01 nan nan nan nan
1.00000000000000006e-01 1.99999999079512270e+00 1.99996611802763491e+00 1.99999975412277808e+00 1.99999146838192376e+00
1.50000000000000022e-01 2.00000000966349356e+00 2.00003387540086042e+00 1.99999974457864860e+00 2.00000626061265141e+00
1.50000000000000022e-01 nan nan nan nan
1.50000000000000022e-01 2.00000001746088607e+00 1.99996609745213538e+00 1.99999950962493278e+00 1.99999065964947786e+00
2.00000000000000011e-01 1.99999998174017413e+00 2.00003391493555993e+00 1.99999949173359060e+00 2.00000479807149967e+00
2.00000000000000011e-01 nan nan nan nan
2.00000000000000011e-01 1.99999996693912996e+00 1.99996613698677872e+00 1.99999906400006444e+00 1.99998919715794266e+00
2.50000000000000000e-01 2.00000003408150784e+00 2.00003384017240382e+00 1.99999903270042156e+00 2.00000227055700419e+00
2.50000000000000000e-01 nan nan nan nan
2.50000000000000000e-01 2.00000006130095498e+00 1.99996606222373274e+00 1.99999830111108068e+00 1.99998666972311745e+00
2.99999999999999989e-01 1.99999993755876670e+00 2.00003398071460836e+00 1.99999824947876581e+00 1.99999814071883830e+00
2.99999999999999989e-01 nan nan nan nan
2.99999999999999989e-01 1.99999988962153652e+00 1.99996620276559889e+00 1.99999706863637838e+00 1.99998254000355424e+00
3.49999999999999978e-01 2.00000011559471957e+00 2.00003373605826784e+00 1.99999698812308235e+00 1.99999175899724091e+00
3.49999999999999978e-01 nan nan nan nan
3.49999999999999978e-01 2.00000019627888381e+00 1.99996595810994693e+00 1.99999518680217925e+00 1.99997615844851340e+00
3.99999999999999967e-01 1.99999978069327811e+00 2.00003408774469227e+00 1.99999506810325123e+00 1.99998245083897275e+00
3.99999999999999967e-01 nan nan nan nan
3.99999999999999967e-01 1.99999964164752697e+00 1.99996630979684564e+00 1.99999247289343129e+00 1.99996685050564471e+00
4.49999999999999956e-01 2.00000038461990126e+00 2.00003359551574222e+00 1.99999230782746240e+00 1.99996964017890067e+00
4.49999999999999956e-01 nan nan nan nan
4.49999999999999956e-01 2.00000065106187952e+00 1.99996581756252789e+00 1.99998878910580169e+00 1.99995404010605715e+00
4.99999999999999944e-01 1.99999949606430283e+00 2.00003501098673420e+00 1.99998857268631003e+00 1.99995327350291441e+00
4.99999999999999944e-01 nan nan nan nan
4.99999999999999944e-01 1.99999902599970025e+00 1.99996723303202772e+00 1.99998407538725687e+00 1.99993767369048858e+00
5.49999999999999933e-01 2.00000060840925098e+00 2.00003084347319993e+00 1.99998380879710957e+00 1.99993265729515390e+00
5.49999999999999933e-01 nan nan nan nan
5.49999999999999933e-01 2.00000103440158039e+00 1.99996306558162540e+00 1.99997843175663559e+00 1.99991705785720297e+00
5.99999999999999978e-01 1.99999753650294143e+00 2.00003279710053672e+00 1.99997812754860438e+00 1.99991202145158198e+00
5.99999999999999978e-01 nan nan nan nan
5.99999999999999978e-01 1.99999754624896409e+00 1.99996501916624458e+00 1.99997223703701676e+00 1.99989642187090833e+00
6.50000000000000022e-01 2.00000742238464602e+00 2.00005280154774967e+00 1.99997193904315473e+00 1.99988499271206810e+00
6.50000000000000022e-01 nan nan nan nan
6.50000000000000022e-01 2.00001013472111611e+00 1.99998502301615066e+00 1.99996679180787740e+00 1.99986939419115872e+00
7.00000000000000067e-01 2.00000357913866056e+00 2.00006275761963659e+00 1.99996666780359589e+00 1.99987137205897980e+00
7.00000000000000067e-01 nan nan nan nan
7.00000000000000067e-01 1.99999301620586767e+00 1.99999497951865646e+00 1.99996672980573664e+00 1.99987038312506926e+00
7.50000000000000111e-01 1.99995996787280417e+00 1.99982696770413337e+00 1.99999260871046025e+00 2.00005604833437456e+00
7.50000000000000111e-01 nan nan nan nan
7.50000000000000111e-01 1.99994834213691042e+00 1.99975919534889357e+00 1.99998673606896293e+00 2.00007564241673341e+00
8.00000000000000155e-01 1.99988223952622479e+00 1.99965076277467757e+00 2.00059464256461172e+00 2.00226761720757862e+00
8.00000000000000155e-01 nan nan nan nan
8.00000000000000155e-01 1.99993649986479127e+00 1.99958299120852145e+00 2.00068880160258811e+00 2.00239632640406873e+00
8.50000000000000200e-01 2.00031449182020360e+00 2.00138209938847433e+00 2.00103997988731397e+00 2.00366285523230170e+00
8.50000000000000200e-01 nan nan nan nan
8.50000000000000200e-01 2.00050188535630280e+00 2.00131427952697249e+00 2.00100764479973092e+00 2.00377096757071049e+00
9.00000000000000244e-01 2.00149800703281500e+00 2.00586240082861655e+00 2.00100336929511213e+00 2.00380339634095206e+00
9.00000000000000244e-01 nan nan nan nan
9.00000000000000244e-01 2.00141188449095653e+00 2.00579448651517644e+00 2.00095279081417488e+00 2.00359706483377220e+00
9.50000000000000289e-01 2.00107599483768839e+00 2.00279749584166034e+00 1.99913546046321255e+00 1.99514045210086710e+00
9.50000000000000289e-01 nan nan nan nan
9.50000000000000289e-01 1.99983808041700817e+00 2.00272971181857606e+00 1.99886509134935975e+00 1.99425658707923681e+00
1.00000000000000022e+00 1.99153672969384887e+00 1.96564217256732765e+00 1.98803114363623767e+00 1.95431040062025962e+00
1.00000000000000022e+00 nan nan nan nan
1.00000000000000022e+00 1.98869426920592907e+00 1.96557536333505900e+00 1.98769948583086253e+00 1.95281720371490231e+00
1.05000000000000027e+00 1.96439344880221722e+00 1.86607274787990884e+00 1.96015389273861929e+00 1.85424766626313886e+00
1.05000000000000027e+00 nan nan nan nan
1.05000000000000027e+00 1.96085868890031390e+00 1.86600836572768758e+00 1.95927267517085224e+00 1.85283678847424493e+00
1.10000000000000031e+00 1.91596476139283678e+00 1.69686746478888217e+00 1.91200573645819527e+00 1.68596689372579300e+00
1.10000000000000031e+00 nan nan nan nan
1.10000000000000031e+00 1.91307263197830890e+00 1.69680706457756436e+00 1.91074688675946680e+00 1.68512319050546666e+00
1.15000000000000036e+00 1.85037796811336319e+00 1.47491877704343466e+00 1.84709626289555873e+00 1.46543026642513863e+00
1.15000000000000036e+00 nan nan nan nan
1.15000000000000036e+00 1.84888513917162634e+00 1.47486344795060509e+00 1.84605567636901524e+00 1.46527529981248361e+00
1.20000000000000040e+00 1.77460276272490525e+00 1.22831118264767181e+00 1.77255365703312773e+00 1.22212109529175916e+00
1.20000000000000040e+00 nan nan nan nan
1.20000000000000040e+00 1.77455245860766864e+00 1.22826130869419403e+00 1.77177430366478772e+00 1.22256382371789818e+00
1.25000000000000044e+00 1.69735522446418852e+00 9.85553409408599368e-01 1.69674576974887481e+00 9.83331202745512001e-01
1.25000000000000044e+00 nan nan nan nan
1.25000000000000044e+00 1.69885790524840807e+00 9.85508702524784730e-01 1.69612187342813758e+00 9.84439426566884657e-01
1.30000000000000049e+00 1.62757515767075667e+00 7.76332725131483214e-01 1.62968385963799767e+00 7.80944688936981879e-01
1.30000000000000049e+00 nan nan nan nan
1.30000000000000049e+00 1.63098344371659465e+00 7.76292290613139979e-01 1.62945432979597848e+00 7.82738175602373687e-01
1.35000000000000053e+00 1.57813180554866905e+00 6.33395450115473713e-01 1.58381806303576855e+00 6.47240520814154729e-01
1.35000000000000053e+00 nan nan nan nan
1.35000000000000053e+00 1.58340938007599763e+00 6.33357832478076532e-01 1.58445992537038283e+00 6.48638797212947371e-01
1.40000000000000058e+00 1.55833996007346332e+00 5.78409889120620524e-01 1.56936536416719452e+00 6.04369669927819042e-01
1.40000000000000058e+00 nan nan nan nan
1.40000000000000058e+00 1.56312789366852956e+00 5.78373380136590010e-01 1.57058238949946927e+00 6.04631789891665994e-01
1.45000000000000062e+00 1.56370831665070265e+00 5.89139561867496830e-01 1.56925708252814489e+00 6.00784536398764724e-01
1.45000000000000062e+00 nan nan nan nan
1.45000000000000062e+00 1.56464795478152552e+00 5.89102957447791176e-01 1.56905571034315083e+00 6.00656909145665274e-01
1.50000000000000067e+00 1.57216829945159930e+00 6.07707226177418236e-01 1.56841697709070726e+00 5.98793674056246950e-01
1.50000000000000067e+00 nan nan nan nan
1.50000000000000067e+00 1.57045944964384798e+00 6.07670320310555012e-01 1.56841576253062787e+00 5.98797194933270660e-01
1.55000000000000071e+00 1.57166273905966181e+00 6.05864701051198051e-01 1.56841056044937144e+00 5.98812255187849862e-01
1.55000000000000071e+00 nan nan nan nan
1.55000000000000071e+00 1.57099986896859511e+00 6.05827795866665797e-01 1.56838054466321819e+00 5.98899142904650295e-01
1.60000000000000075e+00 1.56813446768925746e+00 5.98998602237343913e-01 1.56838991394425853e+00 5.98926264712741241e-01
1.60000000000000075e+00 nan nan nan nan
1.60000000000000075e+00 1.56889489964386297e+00 5.98961798534321965e-01 1.56847813223569132e+00 5.98971648130115830e-01
1.65000000000000080e+00 1.56854109503087469e+00 6.00361408718298573e-01 1.56901924487342481e+00 6.00541210226277822e-01
1.65000000000000080e+00 nan nan nan nan
1.65000000000000080e+00 1.56872441460263357e+00 6.00324598304021073e-01 1.56898566069642187e+00 6.00506131898749129e-01
1.70000000000000084e+00 1.56997442397380738e+00 6.02801474047096164e-01 1.56916964966971073e+00 6.01038889297951129e-01
1.70000000000000084e+00 nan nan nan nan
1.70000000000000084e+00 1.56968491773466789e+00 6.02764626197619391e-01 1.56915042948091021e+00 6.01003804680198206e-01
1.75000000000000089e+00 1.56950102653461787e+00 6.02120742194572678e-01 1.56919900712646254e+00 6.01153442123989024e-01
1.75000000000000089e+00 nan nan nan nan
1.75000000000000089e+00 1.56943199409860257e+00 6.02083901592623594e-01 1.56919243545503773e+00 6.01144967962268684e-01
1.80000000000000093e+00 1.56923506972079951e+00 6.01360921337768639e-01 1.56921411279626732e+00 6.01278503674345322e-01
1.80000000000000093e+00 nan nan nan nan
1.80000000000000093e+00 1.56939845356918228e+00 6.01324091901124680e-01 1.56921475749562633e+00 6.01270029681813645e-01
1.85000000000000098e+00 1.56925574094356879e+00 6.01966793912068088e-01 1.56921316492803253e+00 6.01324555596467247e-01
1.85000000000000098e+00 nan nan nan nan
1.85000000000000098e+00 1.56921994170812806e+00 6.01929957920576353e-01 1.56921586921262768e+00 6.01316081082954867e-01
1.90000000000000102e+00 1.56964167792628717e+00 6.02079364107374948e-01 1.56921033786132935e+00 6.01366844551841750e-01
1.90000000000000102e+00 nan nan nan nan
1.90000000000000102e+00 1.56961157100721649e+00 6.02042526576968218e-01 1.56921076141157934e+00 6.01358369786888391e-01
1.95000000000000107e+00 1.56913305391361679e+00 6.02034558463073743e-01 1.56920863835567403e+00 6.01406408099402712e-01
1.95000000000000107e+00 nan nan nan nan
1.95000000000000107e+00 1.56911358029883763e+00 6.01997725929446226e-01 1.56920564850145117e+00 6.01397932893380838e-01
2.00000000000000089e+00 1.56955972357929463e+00 6.01816594838623597e-01 1.56922159324480126e+00 6.01465323948169206e-01
2.00000000000000089e+00 nan nan nan nan
2.00000000000000089e+00 1.56956842609542435e+00 6.01779759916818979e-01 1.56921936657306782e+00 6.01456847499074354e-01
2.05000000000000071e+00 1.56925939815601079e+00 6.01737015150898613e-01 1.56922862697030352e+00 6.01488018480781927e-01
2.05000000000000071e+00 nan nan nan nan
2.05000000000000071e+00 1.56944810292459791e+00 6.01700177690575155e-01 1.56922502245769224e+00 6.01479542133841583e-01
2.10000000000000053e+00 1.56918057682192402e+00 6.03001796791222344e-01 1.56923250847630746e+00 6.01486370355641786e-01
2.10000000000000053e+00 nan nan nan nan
2.10000000000000053e+00 1.56885257304992876e+00 6.02964975680648330e-01 1.56922793058478582e+00 6.01480538338132975e-01
2.15000000000000036e+00 1.56940783126352046e+00 6.01981526227696406e-01 1.56922441378725397e+00 6.01551658489226426e-01
2.15000000000000036e+00 nan nan nan nan
2.15000000000000036e+00 1.56927663016243191e+00 6.01944690639899971e-01 1.56924146341233706e+00 6.01606727884078429e-01
2.20000000000000018e+00 1.57020395790426592e+00 5.99543329355824328e-01 1.56922868000934801e+00 6.01643750027742064e-01
2.20000000000000018e+00 nan nan nan nan
2.20000000000000018e+00 1.57120879107011602e+00 5.99506462653541461e-01 1.56922868000891369e+00 6.01643750023183044e-01
2.25000000000000000e+00 1.56750644638956116e+00 6.04345737645733405e-01 1.56922142493962080e+00 6.01622738549674407e-01
2.25000000000000000e+00 nan nan nan nan
2.25000000000000000e+00 1.56714237033286308e+00 6.04308970994319239e-01 1.56919423530621960e+00 6.01463957319045894e-01
2.29999999999999982e+00 1.56816546771878595e+00 6.10374438351636073e-01 1.56919423530621960e+00 6.01463957319045894e-01
2.29999999999999982e+00 nan nan nan nan
2.29999999999999982e+00 1.56509571783254575e+00 6.10337658201728028e-01 1.56918263270598279e+00 6.01497559645937319e-01
2.34999999999999964e+00 1.57641370425664329e+00 5.85336445197692901e-01 1.56933401697830766e+00 6.01935984111233058e-01
2.34999999999999964e+00 nan nan nan nan
2.34999999999999964e+00 1.58019854243546654e+00 5.85299379585279778e-01 1.56948457683620313e+00 6.02185028596795346e-01
2.39999999999999947e+00 1.56534220337277041e+00 5.91091304642283766e-01 1.56948457683620313e+00 6.02185028596795346e-01
2.39999999999999947e+00 nan nan nan nan
2.39999999999999947e+00 1.57330502398064787e+00 5.91054519123379807e-01 1.56940995296518970e+00 6.01869372850341700e-01
2.44999999999999929e+00 1.54860499535428953e+00 6.77375979515726145e-01 1.56886235712987476e+00 6.00283403988821851e-01
2.44999999999999929e+00 nan nan nan nan
2.44999999999999929e+00 1.52653455933958493e+00 6.77340020213433869e-01 1.56886311702387204e+00 6.00286229940677263e-01
2.49999999999999911e+00 1.59487751327307481e+00 5.71376314388674089e-01 1.56447192342539254e+00 6.12994126107793358e-01
2.49999999999999911e+00 nan nan nan nan
2.49999999999999911e+00 1.58978539926996665e+00 5.71338786458384873e-01 1.56402582660678080e+00 6.14269806786334249e-01
2.54999999999999893e+00 1.60922506318779690e+00 4.19127933886362658e-01 1.55998983271476543e+00 6.39062462578440349e-01
2.54999999999999893e+00 nan nan nan nan
2.54999999999999893e+00 1.68510702640439280e+00 4.19089199913218413e-01 1.56637855212206301e+00 6.39075308965447619e-01
2.59999999999999876e+00 1.37784599097541260e+00 1.03653442999301681e+00 1.44619401784762891e+00 9.80298263556739102e-01
2.59999999999999876e+00 nan nan nan nan
2.59999999999999876e+00 1.36060583756610365e+00 1.03650624799834912e+00 1.42285360996331400e+00 9.80889883830820541e-01
2.64999999999999858e+00 1.06313094988210066e+00 2.02611595056417970e+00 1.06986407038258502e+00 1.89340651387568837e+00
2.64999999999999858e+00 nan nan nan nan
2.64999999999999858e+00 9.82659766800112022e-01 2.02610112522836117e+00 1.03075061048421457e+00 1.90751065119076646e+00
2.69999999999999840e+00 9.66043033187439448e-01 2.05738494924739479e+00 9.84252598155400893e-01 2.00948785443808031e+00
2.69999999999999840e+00 nan nan nan nan
2.69999999999999840e+00 9.79922423550560806e-01 2.05737243447866058e+00 9.90579047365925169e-01 2.02336271843039883e+00
2.74999999999999822e+00 1.00300193216416322e+00 1.98373630093935427e+00 9.90579047365925169e-01 2.02336271843039883e+00
2.74999999999999822e+00 nan nan nan nan
2.74999999999999822e+00 1.00629818348775468e+00 1.98372258386486755e+00 9.90383649926989462e-01 2.02297411661423832e+00
2.79999999999999805e+00 1.00191429910772167e+00 1.99942849097101649e+00 9.98500464518861208e-01 2.00347088178808042e+00
2.79999999999999805e+00 nan nan nan nan
2.79999999999999805e+00 1.00004358245402569e+00 1.99941489277063900e+00 9.99408560888018660e-01 2.00185255030352449e+00
2.84999999999999787e+00 9.99332289376356875e-01 2.00137134252606463e+00 1.00039898031501040e+00 1.99950748922017363e+00
2.84999999999999787e+00 nan nan nan nan
2.84999999999999787e+00 9.99528112254214562e-01 2.00135780912669459e+00 1.00030634930230167e+00 1.99932262738242317e+00
2.89999999999999769e+00 1.00001726890359000e+00 1.99970227722578264e+00 1.00030293075473087e+00 1.99931578975292812e+00
2.89999999999999769e+00 nan nan nan nan
2.89999999999999769e+00 1.00011485781579301e+00 1.99968871933661974e+00 1.00030292514600561e+00 1.99931577815314232e+00
2.94999999999999751e+00 1.00004722342278418e+00 1.99998398021198764e+00 1.00009776331353128e+00 1.99972617952316445e+00
2.94999999999999751e+00 nan nan nan nan
2.94999999999999751e+00 1.00000527978772213e+00 1.99997042352293253e+00 1.00003557129730636e+00 1.99987311508302912e+00
2.99999999999999734e+00 9.99985469453069542e-01 2.00003675005096149e+00 1.00000119408850718e+00 1.99999495863407550e+00
2.99999999999999734e+00 nan nan nan nan
2.99999999999999734e+00 9.99989627670899828e-01 2.00002319494224334e+00 1.00000247861267755e+00 1.99999183962050031e+00
3.04999999999999716e+00 1.00000062688420766e+00 1.99999972788664881e+00 9.99999717311914060e-01 2.00000242497236291e+00
3.04999999999999716e+00 nan nan nan nan
3.04999999999999716e+00 1.00000273064942502e+00 1.99998617224447028e+00 9.99999790351949969e-01 1.99999930634988510e+00
3.09999999999999698e+00 1.00000090837688949e+00 2.00000654032334113e+00 1.00000023537714355e+00 2.00000086042009606e+00
3.09999999999999698e+00 nan nan nan nan
3.09999999999999698e+00 9.99999937037747033e-01 1.99999298471063702e+00 1.00000026303647083e+00 1.99999774169772415e+00
3.14999999999999680e+00 9.99999680101104405e-01 2.00000745057750118e+00 9.99999920071279136e-01 2.00000190328378435e+00
3.14999999999999680e+00 nan nan nan nan
3.14999999999999680e+00 9.99999810768182229e-01 1.99999389499957814e+00 9.99999816422465493e-01 1.99999878458865155e+00
3.19999999999999662e+00 1.00000002541738087e+00 2.00000655874241984e+00 9.99999964443079037e-01 2.00000159966836755e+00
3.19999999999999662e+00 nan nan nan nan
3.19999999999999662e+00 1.00000006789092555e+00 1.99999300315054462e+00 1.00000001613933764e+00 1.99999848096648547e+00
3.24999999999999645e+00 1.00000002017672762e+00 2.00000680210429316e+00 1.00000001316468290e+00 2.00000149397742844e+00
3.24999999999999645e+00 nan nan nan nan
3.24999999999999645e+00 9.99999991823207424e-01 1.99999324651429911e+00 1.00000001210373557e+00 1.99999837527673807e+00
3.29999999999999627e+00 9.99999989672552214e-01 2.00000678713952462e+00 1.00000000659437771e+00 2.00000157726091299e+00
3.29999999999999627e+00 nan nan nan nan
3.29999999999999627e+00 9.99999997192091650e-01 1.99999323155004860e+00 9.99999998770149334e-01 1.99999845855998215e+00
3.34999999999999609e+00 1.00000000245898479e+00 2.00000677226848289e+00 9.99999993435076506e-01 2.00000155905871901e+00
3.34999999999999609e+00 nan nan nan nan
3.34999999999999609e+00 1.00000000185735738e+00 1.99999321667864804e+00 9.99999997251535322e-01 1.99999844035790431e+00
3.39999999999999591e+00 9.99999999840590070e-01 2.00000677935169779e+00 1.00000000302374437e+00 2.00000155876384778e+00
3.39999999999999591e+00 nan nan nan nan
3.39999999999999591e+00 9.99999999461927969e-01 1.99999322376195798e+00 1.00000000187243354e+00 1.99999844006298022e+00
3.44999999999999574e+00 9.99999999878690371e-01 2.00000677779916058e+00 9.99999998822743708e-01 2.00000155927821721e+00
3.44999999999999574e+00 nan nan nan nan
3.44999999999999574e+00 1.00000000007555823e+00 1.99999322220941433e+00 9.99999999217284219e-01 1.99999844057736498e+00
3.49999999999999556e+00 1.00000000005378409e+00 2.00000677780841496e+00 1.00000000050894333e+00 2.00000155978310046e+00
3.49999999999999556e+00 nan nan nan nan
3.49999999999999556e+00 1.00000000000973510e+00 1.99999322221866271e+00 1.00000000029173175e+00 1.99999844108224623e+00
3.54999999999999538e+00 9.99999999993277155e-01 2.00000677795287762e+00 9.99999999752364865e-01 2.00000155926478573e+00
3.54999999999999538e+00 nan nan nan nan
3.54999999999999538e+00 9.99999999991314836e-01 1.99999322236312871e+00 9.99999999881868940e-01 1.99999844056393106e+00
3.59999999999999520e+00 9.99999999994963917e-01 2.00000677788153514e+00 1.00000000011990964e+00 2.00000155953407743e+00
3.59999999999999520e+00 nan nan nan nan
3.59999999999999520e+00 1.00000000000220512e+00 1.99999322229178511e+00 1.00000000005319278e+00 1.99999844083322298e+00
3.64999999999999503e+00 1.00000000000424527e+00 2.00000677790542225e+00 9.99999999945435869e-01 2.00000155942768387e+00
3.64999999999999503e+00 nan nan nan nan
3.64999999999999503e+00 9.99999999999281131e-01 1.99999322231567245e+00 9.99999999974864329e-01 1.99999844072682964e+00
3.69999999999999485e+00 9.99999999997709943e-01 2.00000677789700809e+00 1.00000000002307021e+00 2.00000155946395752e+00
3.69999999999999485e+00 nan nan nan nan
3.69999999999999485e+00 1.00000000000096256e+00 1.99999322230725807e+00 1.00000000001194866e+00 1.99999844076310285e+00
3.74999999999999467e+00 1.00000000000190759e+00 2.00000677790234471e+00 9.99999999991589394e-01 2.00000155945364577e+00
3.74999999999999467e+00 nan nan nan nan
3.74999999999999467e+00 9.99999999999365174e-01 1.99999322231259491e+00 9.99999999994771516e-01 1.99999844075279110e+00
3.79999999999999449e+00 9.99999999998206546e-01 2.00000677789741310e+00 1.00000000000226064e+00 2.00000155945462676e+00
3.79999999999999449e+00 nan nan nan nan
3.79999999999999449e+00 1.00000000000045630e+00 1.99999322230766352e+00 1.00000000000226041e+00 1.99999844075377253e+00
3.84999999999999432e+00 1.00000000000102607e+00 2.00000677790215020e+00 9.99999999999456435e-01 2.00000155945709945e+00
3.84999999999999432e+00 nan nan nan nan
3.84999999999999432e+00 9.99999999998879785e-01 1.99999322231240062e+00 9.99999999998195999e-01 1.99999844075624522e+00
3.89999999999999414e+00 9.99999999999341194e-01 2.00000677789732428e+00 9.99999999999949041e-01 2.00000155945299829e+00
3.89999999999999414e+00 nan nan nan nan
3.89999999999999414e+00 1.00000000000150568e+00 1.99999322230757426e+00 1.00000000000176614e+00 1.99999844075214339e+00
3.94999999999999396e+00 1.00000000000122857e+00 2.00000677790236558e+00 1.00000000000098188e+00 2.00000155945804492e+00
3.94999999999999396e+00 nan nan nan nan
3.94999999999999396e+00 9.99999999999052536e-01 1.99999322231261578e+00 9.99999999998926969e-01 1.99999844075719024e+00
3.99999999999999378e+00 9.99999999998470779e-01 2.00000677789741710e+00 9.99999999998590794e-01 2.00000155945275937e+00
3.99999999999999378e+00 nan nan nan nan
3.99999999999999378e+00 1.00000000000059330e+00 1.99999322230766707e+00 1.00000000000070877e+00 1.99999844075190492e+00
4.04999999999999361e+00 1.00000000000093880e+00 2.00000677790212267e+00 1.00000000000081224e+00 2.00000155945798586e+00
4.04999999999999361e+00 nan nan nan nan
4.04999999999999361e+00 9.99999999998848144e-01 1.99999322231237264e+00 9.99999999998613887e-01 1.99999844075713162e+00
4.09999999999999343e+00 9.99999999999366618e-01 2.00000677789736958e+00 9.99999999999639289e-01 2.00000155945238012e+00
4.09999999999999343e+00 nan nan nan nan
4.09999999999999343e+00 1.00000000000149036e+00 1.99999322230762000e+00 1.00000000000208744e+00 1.99999844075152566e+00
4.14999999999999325e+00 1.00000000000126255e+00 2.00000677790233716e+00 1.00000000000057088e+00 2.00000155945890334e+00
4.14999999999999325e+00 nan nan nan nan
4.14999999999999325e+00 9.99999999999141354e-01 1.99999322231258780e+00 9.99999999997605915e-01 1.99999844075804867e+00
4.19999999999999307e+00 9.99999999998328892e-01 2.00000677789742021e+00 1.00000000000012235e+00 2.00000155945097680e+00
4.19999999999999307e+00 nan nan nan nan
4.19999999999999307e+00 1.00000000000032685e+00 1.99999322230767063e+00 1.00000000000425082e+00 1.99999844075012234e+00
4.24999999999999289e+00 1.00000000000124745e+00 2.00000677790215731e+00 9.99999999996769584e-01 2.00000155946197555e+00
4.24999999999999289e+00 nan nan nan nan
4.24999999999999289e+00 9.99999999999522604e-01 1.99999322231240728e+00 9.99999999989684363e-01 1.99999844076112132e+00
4.29999999999999272e+00 9.99999999998815170e-01 2.00000677789771064e+00 1.00000000000937694e+00 2.00000155944271363e+00
4.29999999999999272e+00 nan nan nan nan
4.29999999999999272e+00 9.99999999999848566e-01 1.99999322230796106e+00 1.00000000002376921e+00 1.99999844074185962e+00
4.34999999999999254e+00 1.00000000000165823e+00 2.00000677789908066e+00 9.99999999978818055e-01 2.00000155948474401e+00
4.34999999999999254e+00 nan nan nan nan
4.34999999999999254e+00 1.00000000000235345e+00 1.99999322230933063e+00 9.99999999947745466e-01 1.99999844078389000e+00
4.39999999999999236e+00 1.00000000000007838e+00 2.00000677791329373e+00 1.00000000004562972e+00 2.00000155937958013e+00
4.39999999999999236e+00 nan nan nan nan
4.39999999999999236e+00 9.99999999997085554e-01 1.99999322232354415e+00 1.00000000010998180e+00 1.99999844067872545e+00
4.44999999999999218e+00 9.99999999993197330e-01 2.00000677785159953e+00 9.99999999901207914e-01 2.00000155963619619e+00
4.44999999999999218e+00 nan nan nan nan
4.44999999999999218e+00 9.99999999990893729e-01 1.99999322226185039e+00 9.99999999785248006e-01 1.99999844093534263e+00
4.49999999999999201e+00 1.00000000000758593e+00 2.00000677798628956e+00 1.00000000024089908e+00 2.00000155915348321e+00
4.49999999999999201e+00 nan nan nan nan
4.49999999999999201e+00 1.00000000005592105e+00 1.99999322239653732e+00 1.00000000040889137e+00 1.99999844045262609e+00
4.54999999999999183e+00 1.00000000007793455e+00 2.00000677800532900e+00 9.99999999327769618e-01 2.00000155950682412e+00
4.54999999999999183e+00 nan nan nan nan
4.54999999999999183e+00 9.99999999876799883e-01 1.99999322241558275e+00 9.99999999092873182e-01 1.99999844080598255e+00
4.59999999999999165e+00 9.99999999459805222e-01 2.00000677644312663e+00 1.00000000170408176e+00 2.00000156082824532e+00
4.59999999999999165e+00 nan nan nan nan
4.59999999999999165e+00 9.99999999842714704e-01 1.99999322085338660e+00 1.00000000241590636e+00 1.99999844212733646e+00
4.64999999999999147e+00 1.00000000185924875e+00 2.00000678353609507e+00 9.99999997392610918e-01 2.00000155700930016e+00
4.64999999999999147e+00 nan nan nan nan
4.64999999999999147e+00 1.00000000245660936e+00 1.99999322794626067e+00 9.99999994513703361e-01 1.99999843830864465e+00
4.69999999999999130e+00 9.99999997189953915e-01 2.00000676865491656e+00 9.99999998576996840e-01 2.00000155069466778e+00
4.69999999999999130e+00 nan nan nan nan
4.69999999999999130e+00 9.99999989674701828e-01 1.99999321306544031e+00 1.00000000500786146e+00 1.99999843199313987e+00
4.74999999999999112e+00 9.99999991825590406e-01 2.00000675370045711e+00 1.00000001342389910e+00 2.00000159988780712e+00
4.74999999999999112e+00 nan nan nan nan
4.74999999999999112e+00 1.00000002017484091e+00 1.99999319811046306e+00 1.00000001545365635e+00 1.99999848118933965e+00
4.79999999999999094e+00 1.00000006788879814e+00 2.00000699705453844e+00 1.00000001239455316e+00 2.00000159385153786e+00
4.79999999999999094e+00 nan nan nan nan
4.79999999999999094e+00 1.00000002541950295e+00 1.99999344146266345e+00 9.99999964916879702e-01 1.99999847514137663e+00
4.84999999999999076e+00 9.99999810770068831e-01 2.00000610521515965e+00 9.99999832896408924e-01 2.00000100017200610e+00
4.84999999999999076e+00 nan nan nan nan
4.84999999999999076e+00 9.99999680098724752e-01 1.99999254963723705e+00 9.99999902839918908e-01 1.99999788150762026e+00
4.89999999999999059e+00 9.99999937035604969e-01 2.00000701549431747e+00 1.00000007322149931e+00 2.00000262477062396e+00
4.89999999999999059e+00 nan nan nan nan
4.89999999999999059e+00 1.00000090837903199e+00 1.99999345988161337e+00 1.00000012101503022e+00 1.99999950593532683e+00
4.94999999999999041e+00 1.00000273065180645e+00 2.00001382797026794e+00 1.00000061991248645e+00 1.99999993175804791e+00
4.94999999999999041e+00 nan nan nan nan
4.94999999999999041e+00 1.00000062688232449e+00 2.00000027232808941e+00 1.00000091260326296e+00 1.99999681355174785e+00
4.99999999999999023e+00 9.99989627668774639e-01 1.99997680526283972e+00 1.00000365061919383e+00 2.00002020508592615e+00
4.99999999999999023e+00 nan nan nan nan
4.99999999999999023e+00 9.99985469455188070e-01 1.99996325015412157e+00 1.00000236046362012e+00 2.00001708449180926e+00
5.04999999999999005e+00 1.00000527978961262e+00 2.00002957669179748e+00 1.00003711368872406e+00 2.00010235682856097e+00
5.04999999999999005e+00 nan nan nan nan
5.04999999999999005e+00 1.00004722342041363e+00 2.00001602000274303e+00 1.00009860555175911e+00 2.00027089681504089e+00
5.09999999999998987e+00 1.00011485781364806e+00 2.00031128086835075e+00 1.00041227599856719e+00 2.00098856927610180e+00
5.09999999999998987e+00 nan nan nan nan
5.09999999999998987e+00 1.00001726890572451e+00 2.00029772297918829e+00 1.00041227599856719e+00 2.00098856927610180e+00
5.14999999999998970e+00 9.99528112256633294e-01 1.99864219108806496e+00 1.00041227599856719e+00 2.00098856927610180e+00
5.14999999999998970e+00 nan nan nan nan
5.14999999999998970e+00 9.99332289374522453e-01 1.99862865768869424e+00 1.00059391809575216e+00 2.00062525109850142e+00
5.19999999999998952e+00 1.00004358245178770e+00 2.00058510743436813e+00 9.99080426013221334e-01 1.99651683578775119e+00
5.19999999999998952e+00 nan nan nan nan
5.19999999999998952e+00 1.00191429910963836e+00 2.00057150923399041e+00 9.98459800652076068e-01 1.99582536832551027e+00
5.24999999999998934e+00 1.00629818348978151e+00 2.01627741634979385e+00 9.84300641277529142e-01 1.96499127234763526e+00
5.24999999999998934e+00 nan nan nan nan
5.24999999999998934e+00 1.00300193216230848e+00 2.01626369927530691e+00 9.85566508054952828e-01 1.96101129055238999e+00
5.29999999999998916e+00 9.79922423548670207e-01 1.94262756572830431e+00 9.85566508054952828e-01 1.96101129055238999e+00
5.29999999999998916e+00 nan nan nan nan
5.29999999999998916e+00 9.66043033189056710e-01 1.94261505095956988e+00 9.85566508054952828e-01 1.96101129055238999e+00
5.34999999999998899e+00 9.82659766801513235e-01 1.97389887497947125e+00 1.02507657076375147e+00 2.13534380068562069e+00
5.34999999999998899e+00 nan nan nan nan
5.34999999999998899e+00 1.06313094987930534e+00 1.97388404964365272e+00 1.04995007913210303e+00 2.14559415907657147e+00
5.39999999999998881e+00 1.36060583755773457e+00 2.96349375219750577e+00 1.45258110409144781e+00 3.02947143409904207e+00
5.39999999999998881e+00 nan nan nan nan
5.39999999999998881e+00 1.37784599097131988e+00 2.96346557020283807e+00 1.44265850045584654e+00 3.04056100848215216e+00
5.44999999999998863e+00 1.68510702640682242e+00 3.58091080029901310e+00 1.56602481940695903e+00 3.35976831318053737e+00
5.44999999999998863e+00 nan nan nan nan
5.44999999999998863e+00 1.60922506318788017e+00 3.58087206632586907e+00 1.55868176925781210e+00 3.36526912315486415e+00
5.49999999999998845e+00 1.58978539927010898e+00 3.42866121374796462e+00 1.56311593648480462e+00 3.38079412693513204e+00
5.49999999999998845e+00 nan nan nan nan
5.49999999999998845e+00 1.59487751327490446e+00 3.42862368581767507e+00 1.56408999319278363e+00 3.38242363914710698e+00
5.54999999999998828e+00 1.52653455934210869e+00 3.32265997999941964e+00 1.56906324484537674e+00 3.39879833836218381e+00
5.54999999999998828e+00 nan nan nan nan
5.54999999999998828e+00 1.54860499535486307e+00 3.32262402069712781e+00 1.56906324484537674e+00 3.39879833836218381e+00
5.59999999999998810e+00 1.57330502397761363e+00 3.40894548108432005e+00 1.56906324484537674e+00 3.39879833836218381e+00
5.59999999999998810e+00 nan nan nan nan
5.59999999999998810e+00 1.56534220337171615e+00 3.40890869556541576e+00 1.56949930264351334e+00 3.39818063847622298e+00
5.64999999999998792e+00 1.58019854243830160e+00 3.41470062062882862e+00 1.56949930264351334e+00 3.39818063847622298e+00
5.64999999999998792e+00 nan nan nan nan
5.64999999999998792e+00 1.57641370425732430e+00 3.41466355501641594e+00 1.56947229991510229e+00 3.39813539697683131e+00
5.69999999999998774e+00 1.56509571783139223e+00 3.38966234200308048e+00 1.56932839556348647e+00 3.39855221111237293e+00
5.69999999999998774e+00 nan nan nan nan
5.69999999999998774e+00 1.56816546771994547e+00 3.38962556185317210e+00 1.56935084972850247e+00 3.39861724884942085e+00
5.74999999999998757e+00 1.56714237033564752e+00 3.39569102921847188e+00 1.56935084972850247e+00 3.39861724884942085e+00
5.74999999999998757e+00 nan nan nan nan
5.74999999999998757e+00 1.56750644639024439e+00 3.39565426256705738e+00 1.56937349272908255e+00 3.39855093002014241e+00
5.79999999999998739e+00 1.57120879106789446e+00 3.40049353755351813e+00 1.56935872113520514e+00 3.39841431238298286e+00
5.79999999999998739e+00 nan nan nan nan
5.79999999999998739e+00 1.57020395790398437e+00 3.40045667085123515e+00 1.56935547590307967e+00 3.39840152538804485e+00
5.84999999999998721e+00 1.56927663016470520e+00 3.39805530957386814e+00 1.56935515803309378e+00 3.39840738027675204e+00
5.84999999999998721e+00 nan nan nan nan
5.84999999999998721e+00 1.56940783126365124e+00 3.39801847398607215e+00 1.56934523525244862e+00 3.39839890122470889e+00
5.89999999999998703e+00 1.56885257304883874e+00 3.39703502452435657e+00 1.56932955861961010e+00 3.39844820957339921e+00
5.89999999999998703e+00 nan nan nan nan
5.89999999999998703e+00 1.56918057682310685e+00 3.39699820341378267e+00 1.56932683740461942e+00 3.39843973278742517e+00
5.94999999999998685e+00 1.56944810292718762e+00 3.39829982252207241e+00 1.56932873318190214e+00 3.39844656494958208e+00
5.94999999999998685e+00 nan nan nan nan
5.94999999999998685e+00 1.56925939815653970e+00 3.39826298506174940e+00 1.56932860769488025e+00 3.39843808888821197e+00
5.99999999999998668e+00 1.56956842609358227e+00 3.39822024029006364e+00 1.56931786309561039e+00 3.39844949250327666e+00
5.99999999999998668e+00 nan nan nan nan
5.99999999999998668e+00 1.56955972357943985e+00 3.39818340536825936e+00 1.56931768496632906e+00 3.39844101563839507e+00
6.04999999999998650e+00 1.56911358030076720e+00 3.39800227428491297e+00 1.56932976744459629e+00 3.39845406828544361e+00
6.04999999999998650e+00 nan nan nan nan
6.04999999999998650e+00 1.56913305391336610e+00 3.39796544175128545e+00 1.56933002349739015e+00 3.39844559244455668e+00
6.09999999999998632e+00 1.56961157100624948e+00 3.39795747362900258e+00 1.56932783353528560e+00 3.39846323643422954e+00
6.09999999999998632e+00 nan nan nan nan
6.09999999999998632e+00 1.56964167792748821e+00 3.39792063609859563e+00 1.56933376771574884e+00 3.39845476003712266e+00
6.14999999999998614e+00 1.56921994171050150e+00 3.39807004229206777e+00 1.56934306456685246e+00 3.39846257657138517e+00
6.14999999999998614e+00 nan nan nan nan
6.14999999999998614e+00 1.56925574094393494e+00 3.39803320630057648e+00 1.56934848912192337e+00 3.39845409950948696e+00
6.19999999999998597e+00 1.56939845356766239e+00 3.39867590830501243e+00 1.56934732651591990e+00 3.39845457565935760e+00
6.19999999999998597e+00 nan nan nan nan
6.19999999999998597e+00 1.56923506972131066e+00 3.39863907886836847e+00 1.56934976019035810e+00 3.39844609979138079e+00
6.24999999999998579e+00 1.56943199410041800e+00 3.39791609862108990e+00 1.56936106035752276e+00 3.39844822649325673e+00
6.24999999999998579e+00 nan nan nan nan
6.24999999999998579e+00 1.56950102653428947e+00 3.39787925801914126e+00 1.56935767423793759e+00 3.39843974973511731e+00
6.29999999999998561e+00 1.56968491773379859e+00 3.39723537400834674e+00 1.56936479481319191e+00 3.39847104559703617e+00
6.29999999999998561e+00 nan nan nan nan
6.29999999999998561e+00 1.56997442397503661e+00 3.39719852615886975e+00 1.56936770287958494e+00 3.39847413215573591e+00
6.34999999999998543e+00 1.56872441460490286e+00 3.39967540190865147e+00 1.56937391671978643e+00 3.39852257257658463e+00
6.34999999999998543e+00 nan nan nan nan
6.34999999999998543e+00 1.56854109503117178e+00 3.39963859149437386e+00 1.56936868795621942e+00 3.39850675895403498e+00
6.39999999999998526e+00 1.56889489964249651e+00 3.40103820167191007e+00 1.56910772950452948e+00 3.39926255472785854e+00
6.39999999999998526e+00 nan nan nan nan
6.39999999999998526e+00 1.56813446768993092e+00 3.40100139796888845e+00 1.56912205077993083e+00 3.39925358239380682e+00
6.44999999999998508e+00 1.57099986897032862e+00 3.39417220434735212e+00 1.56819948282467547e+00 3.40192501925056856e+00
6.44999999999998508e+00 nan nan nan nan
6.44999999999998508e+00 1.57166273905922926e+00 3.39413529916281931e+00 1.56808540462743595e+00 3.40201797954725915e+00
6.49999999999998490e+00 1.57045944964281903e+00 3.39232967989559064e+00 1.56808540462743595e+00 3.40201797954725915e+00
6.49999999999998490e+00 nan nan nan nan
6.49999999999998490e+00 1.57216829945258851e+00 3.39229277402872764e+00 1.56810178332646633e+00 3.40206538448305951e+00
6.54999999999998472e+00 1.56464795478345042e+00 3.41089704276405570e+00 1.56820538192524639e+00 3.40214928459440769e+00
6.54999999999998472e+00 nan nan nan nan
6.54999999999998472e+00 1.56370831665070154e+00 3.41086043834435015e+00 1.56832828144924741e+00 3.40200518616080805e+00
6.59999999999998455e+00 1.56312789366680049e+00 3.42162662006843510e+00 1.56952025172997467e+00 3.39855444906400317e+00
6.59999999999998455e+00 nan nan nan nan
6.59999999999998455e+00 1.55833996007389075e+00 3.42159011108440536e+00 1.56838982432984220e+00 3.39872928152964171e+00
6.64999999999998437e+00 1.58340938007745669e+00 3.36664216773645686e+00 1.58326353316492230e+00 3.35557733796273094e+00
6.64999999999998437e+00 nan nan nan nan
6.64999999999998437e+00 1.57813180554816235e+00 3.36660455009905979e+00 1.58230029373866476e+00 3.35666147482452004e+00
6.69999999999998419e+00 1.63098344371536763e+00 3.22370770959766384e+00 1.62929777530802400e+00 3.21890146923055909e+00
6.69999999999998419e+00 nan nan nan nan
6.69999999999998419e+00 1.62757515767147432e+00 3.22366727507932049e+00 1.62886905709957586e+00 3.22026867679493822e+00
6.74999999999998401e+00 1.69885790525047620e+00 3.01449129769607049e+00 1.69780863857704856e+00 3.01327252498815756e+00
6.74999999999998401e+00 nan nan nan nan
6.74999999999998401e+00 1.69735522446427312e+00 3.01444659081225552e+00 1.69719880231620524e+00 3.01386660240720339e+00
6.79999999999998384e+00 1.77455245860667365e+00 2.77173869152031394e+00 1.77494816622687646e+00 2.77212979910953194e+00
6.79999999999998384e+00 nan nan nan nan
6.79999999999998384e+00 1.77460276272558315e+00 2.77168881756683616e+00 1.77413040750262785e+00 2.77176588602738994e+00
6.84999999999998366e+00 1.84888513917317110e+00 2.52513655227022715e+00 1.84969365851907352e+00 2.52760009246462092e+00
6.84999999999998366e+00 nan nan nan nan
6.84999999999998366e+00 1.85037796811324529e+00 2.52508122317739758e+00 1.84908175475420711e+00 2.52649185964156420e+00
6.89999999999998348e+00 1.91307263197741739e+00 2.30319293563551941e+00 1.91382984078996188e+00 2.30950630576897087e+00
6.89999999999998348e+00 nan nan nan nan
6.89999999999998348e+00 1.91596476139348271e+00 2.30313253542420160e+00 1.91363298837158857e+00 2.30782118535306369e+00
6.94999999999998330e+00 1.96085868890189197e+00 2.13399163449100904e+00 1.96086195038628230e+00 2.14464617428952886e+00
6.94999999999998330e+00 nan nan nan nan
6.94999999999998330e+00 1.96439344880236155e+00 2.13392725233878711e+00 1.96090090373729131e+00 2.14268649692775837e+00
6.99999999999998312e+00 1.98869426920561509e+00 2.03442463687633346e+00 1.98798635402636359e+00 2.04699427453173000e+00
6.99999999999998312e+00 nan nan nan nan
6.99999999999998312e+00 1.99153672969489093e+00 2.03435782764406481e+00 1.98825453523353968e+00 2.04541267952589934e+00
7.04999999999998295e+00 1.99983808041863287e+00 1.99727028839730791e+00 1.99875110395480959e+00 2.00539496714401100e+00
7.04999999999998295e+00 nan nan nan nan
7.04999999999998295e+00 2.00107599483796683e+00 1.99720250437422342e+00 1.99916586760699055e+00 2.00462814459995320e+00
7.09999999999998277e+00 2.00141188449030860e+00 1.99420551369287891e+00 2.00093378615206641e+00 1.99647695507234024e+00
7.09999999999998277e+00 nan nan nan nan
7.09999999999998277e+00 2.00149800703343805e+00 1.99413759937943857e+00 2.00098239399654121e+00 1.99628850252650647e+00
7.14999999999998259e+00 2.00050188535720475e+00 1.99868572068496353e+00 2.00098555385696342e+00 1.99630403686156388e+00
7.14999999999998259e+00 nan nan nan nan
7.14999999999998259e+00 2.00031449181988785e+00 1.99861790082346125e+00 2.00101741839134073e+00 1.99641690628205404e+00
7.19999999999998241e+00 1.99993649986318145e+00 2.00041700899687536e+00 2.00066966672289803e+00 1.99767127154922819e+00
7.19999999999998241e+00 nan nan nan nan
7.19999999999998241e+00 1.99988223952590394e+00 2.00034923743071946e+00 2.00057487127679767e+00 1.99780450372311891e+00
7.24999999999998224e+00 1.99994834213754125e+00 2.00024080486204792e+00 1.99998418910924691e+00 1.99993479053641487e+00
7.24999999999998224e+00 nan nan nan nan
7.24999999999998224e+00 1.99995996787223795e+00 2.00017303250680811e+00 1.99999117285065076e+00 1.99995389392874223e+00
7.29999999999998206e+00 1.99999301620413572e+00 2.00000502068697728e+00 1.99996747971902522e+00 2.00012651821374732e+00
7.29999999999998206e+00 nan nan nan nan
7.29999999999998206e+00 2.00000357913810056e+00 1.99993724258599714e+00 1.99996741859763993e+00 2.00012527303159748e+00
7.34999999999998188e+00 2.00001013472214684e+00 2.00001497719464849e+00 1.99996754084041051e+00 2.00012776339589715e+00
7.34999999999998188e+00 nan nan nan nan
7.34999999999998188e+00 2.00000742238448215e+00 1.99994719866304949e+00 1.99997259860571241e+00 2.00011216480891996e+00
7.39999999999998170e+00 1.99999754624676762e+00 2.00003498103889443e+00 1.99997289080551011e+00 2.00010133559328906e+00
7.39999999999998170e+00 nan nan nan nan
7.39999999999998170e+00 1.99999753650192624e+00 1.99996720310460208e+00 1.99997865616474657e+00 2.00008573598955453e+00
7.44999999999998153e+00 2.00000103440326527e+00 2.00003693462872878e+00 1.99997895340204401e+00 2.00008110387458649e+00
7.44999999999998153e+00 nan nan nan nan
7.44999999999998153e+00 2.00000060840986693e+00 1.99996915673715425e+00 1.99998419740764533e+00 2.00006550439628406e+00
7.49999999999998135e+00 1.99999902600005330e+00 2.00003276717517675e+00 1.99998445725273433e+00 2.00006102378365291e+00
7.49999999999998135e+00 nan nan nan nan
7.49999999999998135e+00 1.99999949606580141e+00 1.99996498922047028e+00 1.99998883775232073e+00 2.00004542394014306e+00
7.54999999999998117e+00 2.00000065106318603e+00 2.00003418265161104e+00 1.99998904857031934e+00 2.00004508354040622e+00
7.54999999999998117e+00 nan nan nan nan
7.54999999999998117e+00 2.00000038462009488e+00 1.99996640469839693e+00 1.99999247661530455e+00 2.00002948344361364e+00
7.59999999999998099e+00 1.99999964164583921e+00 2.00003369041387513e+00 1.99999263747505718e+00 2.00003260192976207e+00
7.59999999999998099e+00 nan nan nan nan
7.59999999999998099e+00 1.99999978069260931e+00 1.99996591246602873e+00 1.99999516756570173e+00 2.00001700157937101e+00
7.64999999999998082e+00 2.00000019627757775e+00 2.00003404210573121e+00 1.99999528335286469e+00 2.00002352644761139e+00
7.64999999999998082e+00 nan nan nan nan
7.64999999999998082e+00 2.00000011559230950e+00 1.99996626415741097e+00 1.99999704194272443e+00 2.00000792588775544e+00
7.69999999999998064e+00 1.99999988961838349e+00 2.00003379744461984e+00 1.99999712061204882e+00 2.00001729427834141e+00
7.69999999999998064e+00 nan nan nan nan
7.69999999999998064e+00 1.99999993755664640e+00 1.99996601949561037e+00 1.99999827588563095e+00 2.00000169355647772e+00
7.74999999999998046e+00 2.00000006130064500e+00 2.00003393799066354e+00 1.99999832645252695e+00 2.00001325186193979e+00
7.74999999999998046e+00 nan nan nan nan
7.74999999999998046e+00 2.00000003408019200e+00 1.99996616004199224e+00 1.99999904414799490e+00 1.99999765102448879e+00
7.79999999999998028e+00 1.99999996693678317e+00 2.00003386322272947e+00 1.99999907489082851e+00 2.00001077070857614e+00
7.79999999999998028e+00 nan nan nan nan
7.79999999999998028e+00 1.99999998173885629e+00 1.99996608527394826e+00 1.99999949589417692e+00 1.99999516979330938e+00
7.84999999999998010e+00 2.00000001746171252e+00 2.00003390276220561e+00 1.99999951352814276e+00 2.00000932989554059e+00
7.84999999999998010e+00 nan nan nan nan
7.84999999999998010e+00 2.00000000966332347e+00 1.99996612481348079e+00 1.99999974567884542e+00 1.99999372893165561e+00
7.89999999999997993e+00 1.99999999079132262e+00 2.00003388218249967e+00 1.99999975512299311e+00 2.00000852989776945e+00
7.89999999999997993e+00 nan nan nan nan
7.89999999999997993e+00 1.99999999468851475e+00 1.99996610423373444e+00 1.99999987277975877e+00 1.99999292890578029e+00
7.94999999999997975e+00 2.00000000510298204e+00 2.00003389193410630e+00 1.99999987726165585e+00 2.00000808717133260e+00
7.94999999999997975e+00 nan nan nan nan
7.94999999999997975e+00 2.00000000349529472e+00 1.99996611398536950e+00 1.99999992561278828e+00 1.99999248616517478e+00
7.99999999999997957e+00 1.99999999656521599e+00 2.00003388907920332e+00 1.99999992691936535e+00 2.00000780136860401e+00
7.99999999999997957e+00 nan nan nan nan


==> figs/smooth_linear.txt <==
# N=80, xN=8.000000, tN=0.250000, rkcfl=0.125000, j=73, tn[k]=0.250000
# mu = 1, lam = 0.25
xn u0 v0 uJ vJ
5.00000000000000028e-02 2.00000000000000000e+00 -5.11931061942105974e-50 1.99999999999863953e+00 -1.47153342571482890e-12
1.50000000000000022e-01 2.00000000000000000e+00 -4.77986394723392753e-45 2.00000000002393818e+00 9.20202053013849797e-11
2.50000000000000000e-01 2.00000000000000000e+00 -1.86668903649869660e-40 1.99999999995520850e+00 -1.81963434159314484e-10
3.50000000000000033e-01 2.00000000000000000e+00 -3.19110101007788693e-36 1.99999999897194214e+00 -3.86804529689005551e-09
4.50000000000000011e-01 2.00000000000000000e+00 -2.49615362568037266e-32 2.00000000376318665e+00 1.44328612232413314e-08
5.50000000000000044e-01 2.00000000000000000e+00 -9.32814101440514327e-29 2.00000006114899964e+00 2.27741554729406513e-07
6.50000000000000022e-01 2.00000000000000000e+00 -1.73664545036998498e-25 1.99999988597863076e+00 -4.33353257147339166e-07
7.50000000000000000e-01 2.00000000000000000e+00 -1.67753763735958726e-22 1.99999430684206425e+00 -2.10173954467570547e-05
8.49999999999999978e-01 2.00000000000000000e+00 -8.74517245361438128e-20 1.99994815775865131e+00 -1.90024462704604241e-04
9.49999999999999956e-01 2.00000000000000000e+00 -2.55570035443341226e-17 1.99970794371805582e+00 -1.06498822328097227e-03
1.04999999999999982e+00 2.00000000000000000e+00 -4.34322719468672981e-15 1.99879075128311867e+00 -4.39098708764621565e-03
1.14999999999999991e+00 1.99999999999999001e+00 -4.44615540599021589e-13 1.99605683380706611e+00 -1.42648937052580766e-02
1.25000000000000000e+00 1.99999999999929745e+00 -2.83608767919578286e-11 1.98946668807138471e+00 -3.79615262134308934e-02
1.35000000000000009e+00 1.99999999996780931e+00 -1.16437805649999917e-09 1.97627592082171111e+00 -8.51128100891377359e-02
1.45000000000000018e+00 1.99999999901645387e+00 -3.17373881416888651e-08 1.95380936411795347e+00 -1.64709443437020597e-01
1.55000000000000027e+00 1.99999997935753626e+00 -5.91577206302364699e-07 1.92044172713592043e+00 -2.81367543615135496e-01
1.65000000000000036e+00 1.99999969374934450e+00 -7.75685956107666195e-06 1.87618933116216069e+00 -4.33244721919780418e-01
1.75000000000000044e+00 1.99999669903239941e+00 -7.35009977279947027e-05 1.82268001767380849e+00 -6.12586015054791710e-01
1.85000000000000053e+00 1.99997346467639958e+00 -5.16387726119009200e-04 1.76275499320894191e+00 -8.07846352714507332e-01
1.95000000000000062e+00 1.99983688820247796e+00 -2.75635441383257187e-03 1.70007428788141146e+00 -1.00579693521497338e+00
2.05000000000000027e+00 1.99921478578477529e+00 -1.14403934863516934e-02 1.63888985868665316e+00 -1.19285424689391961e+00
2.15000000000000036e+00 1.99697159214854780e+00 -3.77431819814413247e-02 1.58389061150055732e+00 -1.35583971267735270e+00
2.25000000000000044e+00 1.99043748108963126e+00 -1.01052371874538471e-01 1.53982859100435965e+00 -1.48292830743120319e+00
2.35000000000000053e+00 1.97476506081195247e+00 -2.23898032388243212e-01 1.51057585096393554e+00 -1.56562782402771683e+00
2.45000000000000062e+00 1.94324833963883181e+00 -4.18106474579843956e-01 1.49763272128037617e+00 -1.60185402463055926e+00
2.55000000000000071e+00 1.88920781961194306e+00 -6.69302140649843502e-01 1.49903619932320864e+00 -1.59817664131357806e+00
2.65000000000000080e+00 1.80895627569022799e+00 -9.32863067963902282e-01 1.51003915649262055e+00 -1.56839483831437865e+00
2.75000000000000089e+00 1.70425621120979631e+00 -1.14811519606457235e+00 1.52554724478733061e+00 -1.52883753876886130e+00
2.85000000000000098e+00 1.58270211225459057e+00 -1.26334540870792567e+00 1.54243254169480903e+00 -1.49422250063835649e+00
2.95000000000000107e+00 1.45571012754870921e+00 -1.25608571429403559e+00 1.55994783174273732e+00 -1.47555883027886470e+00
3.05000000000000115e+00 1.33520812236394759e+00 -1.13796342542689577e+00 1.57818948040389229e+00 -1.47792371845519743e+00
3.15000000000000124e+00 1.23062631442415382e+00 -9.44832593177713731e-01 1.59596769231958580e+00 -1.49747296389884776e+00
3.25000000000000133e+00 1.14726917721624777e+00 -7.20658292969834857e-01 1.60948560836611798e+00 -1.51972815718957377e+00
3.35000000000000142e+00 1.08623611384627039e+00 -5.03788036292022290e-01 1.61211969012835499e+00 -1.52015008227596815e+00
3.45000000000000151e+00 1.04540031694149449e+00 -3.19783388253031597e-01 1.59478535161814738e+00 -1.46636419268040297e+00
3.55000000000000160e+00 1.02077697906899534e+00 -1.80483371553800037e-01 1.54742341983423048e+00 -1.32443392288388284e+00
3.65000000000000169e+00 1.00777642973236814e+00 -8.67661866539408133e-02 1.46483977277462629e+00 -1.07837882395487616e+00
3.75000000000000178e+00 1.00210733997759616e+00 -3.24212978357391740e-02 1.35787273549363841e+00 -7.57816410491358283e-01
3.85000000000000187e+00 1.00030992906913196e+00 -7.49681372461065507e-03 1.25765495345012313e+00 -4.29106136253725123e-01
3.95000000000000195e+00 1.00000999986442851e+00 -4.99987625186881670e-04 1.19864766710732695e+00 -1.35970515432121408e-01
4.05000000000000160e+00 1.00000999986442851e+00 4.99987625186958757e-04 1.19864766710734316e+00 1.35970515432384254e-01
4.15000000000000124e+00 1.00030992906913196e+00 7.49681372461113559e-03 1.25765495345016154e+00 4.29106136253997794e-01
4.25000000000000089e+00 1.00210733997759638e+00 3.24212978357403120e-02 1.35787273549368193e+00 7.57816410491641168e-01
4.35000000000000053e+00 1.00777642973236836e+00 8.67661866539426868e-02 1.46483977277469424e+00 1.07837882395513551e+00
4.45000000000000018e+00 1.02077697906899578e+00 1.80483371553802507e-01 1.54742341983425580e+00 1.32443392288407846e+00
4.54999999999999982e+00 1.04540031694149516e+00 3.19783388253034317e-01 1.59478535161809942e+00 1.46636419268051510e+00
4.64999999999999947e+00 1.08623611384627106e+00 5.03788036292024954e-01 1.61211969012829126e+00 1.52015008227603143e+00
4.74999999999999911e+00 1.14726917721624844e+00 7.20658292969836745e-01 1.60948560836609267e+00 1.51972815718961574e+00
4.84999999999999876e+00 1.23062631442415427e+00 9.44832593177714619e-01 1.59596769231955493e+00 1.49747296389887707e+00
4.94999999999999840e+00 1.33520812236394737e+00 1.13796342542689555e+00 1.57818948040381168e+00 1.47792371845522252e+00
5.04999999999999805e+00 1.45571012754870877e+00 1.25608571429403537e+00 1.55994783174265383e+00 1.47555883027889001e+00
5.14999999999999769e+00 1.58270211225458945e+00 1.26334540870792633e+00 1.54243254169477284e+00 1.49422250063838202e+00
5.24999999999999734e+00 1.70425621120979498e+00 1.14811519606457457e+00 1.52554724478729398e+00 1.52883753876888839e+00
5.34999999999999698e+00 1.80895627569022643e+00 9.32863067963907056e-01 1.51003915649253262e+00 1.56839483831440751e+00
5.44999999999999662e+00 1.88920781961194129e+00 6.69302140649849497e-01 1.49903619932312737e+00 1.59817664131358250e+00
5.54999999999999627e+00 1.94324833963883092e+00 4.18106474579850118e-01 1.49763272128036773e+00 1.60185402463051063e+00
5.64999999999999591e+00 1.97476506081195202e+00 2.23898032388248208e-01 1.51057585096394975e+00 1.56562782402761780e+00
5.74999999999999556e+00 1.99043748108963059e+00 1.01052371874541705e-01 1.53982859100433855e+00 1.48292830743106219e+00
5.84999999999999520e+00 1.99697159214854802e+00 3.77431819814429692e-02 1.58389061150054977e+00 1.35583971267717973e+00
5.94999999999999485e+00 1.99921478578477507e+00 1.14403934863523595e-02 1.63888985868669113e+00 1.19285424689373620e+00
6.04999999999999449e+00 1.99983688820247796e+00 2.75635441383276876e-03 1.70007428788146031e+00 1.00579693521479707e+00
6.14999999999999414e+00 1.99997346467639936e+00 5.16387726119057122e-04 1.76275499320897011e+00 8.07846352714325810e-01
6.24999999999999378e+00 1.99999669903239985e+00 7.35009977280031866e-05 1.82268001767383914e+00 6.12586015054608080e-01
6.34999999999999343e+00 1.99999969374934472e+00 7.75685956107777834e-06 1.87618933116219666e+00 4.33244721919624987e-01
6.44999999999999307e+00 1.99999997935753626e+00 5.91577206302467932e-07 1.92044172713595107e+00 2.81367543615025084e-01
6.54999999999999272e+00 1.99999999901645387e+00 3.17373881416956017e-08 1.95380936411797079e+00 1.64709443436946074e-01
6.64999999999999236e+00 1.99999999996780953e+00 1.16437805650029344e-09 1.97627592082172265e+00 8.51128100890876649e-02
6.74999999999999201e+00 1.99999999999929767e+00 2.83608767919664138e-11 1.98946668807139138e+00 3.79615262134021109e-02
6.84999999999999165e+00 1.99999999999999023e+00 4.44615540599179463e-13 1.99605683380706989e+00 1.42648937052429672e-02
6.94999999999999130e+00 1.99999999999999978e+00 4.34322719468844795e-15 1.99879075128311978e+00 4.39098708764089872e-03
7.04999999999999094e+00 2.00000000000000000e+00 2.55570035443459031e-17 1.99970794371805582e+00 1.06498822327916773e-03
7.14999999999999059e+00 2.00000000000000000e+00 8.74517245361908055e-20 1.99994815775865109e+00 1.90024462704380516e-04
7.24999999999999023e+00 2.00000000000000000e+00 1.67753763736061911e-22 1.99999430684206403e+00 2.10173954470145967e-05
7.34999999999998987e+00 2.00000000000000000e+00 1.73664545037121259e-25 1.99999988597863054e+00 4.33353255836114959e-07
7.44999999999998952e+00 2.00000000000000000e+00 9.32814101441229437e-29 2.00000006114899920e+00 -2.27741557539941427e-07
7.54999999999998916e+00 2.00000000000000000e+00 2.49615362568255945e-32 2.00000000376318621e+00 -1.44328629800877396e-08
7.64999999999998881e+00 2.00000000000000000e+00 3.19110101008104413e-36 1.99999999897194147e+00 3.86804541036081424e-09
7.74999999999998845e+00 2.00000000000000000e+00 1.86668903650080713e-40 1.99999999995520827e+00 1.81964874428600216e-10
7.84999999999998810e+00 2.00000000000000000e+00 4.77986394724000555e-45 2.00000000002393774e+00 -9.20174377762099464e-11
7.94999999999998774e+00 2.00000000000000000e+00 5.11931061942815387e-50 1.99999999999863953e+00 1.47363341171845791e-12

